Relative Arbitrage: Sharp Time Horizons and Motion by Curvature

We characterize the minimal time horizon over which any equity market with $d \geq 2$ stocks and sufficient intrinsic volatility admits relative arbitrage with respect to the market portfolio. If $d \in \{2,3\}$, the minimal time horizon can be computed explicitly, its value being zero if $d=2$ and $\sqrt{3}/(2\pi)$ if $d=3$. If $d \geq 4$, the minimal time horizon can be characterized via the arrival time function of a geometric flow of the unit simplex in $\mathbb R^d$ that we call the minimum curvature flow.

==> BM_on_circle_1.txt <==
Var1_1 Var1_2
0.05 0
0.05 -0.129785871732203
0.027339180695707 -0.138515951132159
0.0592886633727605 -0.132210015440977
0.0996717297160682 -0.114100509754873
0.116897933991835 -0.0990526753473262
0.122686369128572 -0.0922213999056732
0.142114303781398 -0.0663755250364951
0.155429921949708 -0.0378659229750744
0.16302215286552 -0.00670175831320719
0.167856777632316 0.110901846732769
0.148980593323 0.139472114636335
0.142064596214606 0.146859608224679
0.195280810575226 0.0953809198596302
0.203318908234098 0.0789238944019442
0.203545382477972 0.0783404653104567
0.216870151743334 0.043719848164508
0.210671753693147 0.0744666961556408
0.223453934810845 0.038304966804032
0.218833988061492 0.0652556566464468
0.197897452060391 0.135466055327087
0.2602961321645 0.0443100843739296
0.270811224458035 -0.0174600045805897
0.270128307796398 -0.028052298327546
0.263129672767681 -0.095445330268016
0.263599753072533 -0.0941493834003925
0.298274038779941 0.00293179568251864
0.297308710516713 0.101142036436428
0.323054997459965 0.0254603946444616
0.328850936048053 -0.0480815496969254
0.329432880128176 -0.0441013773297177
0.331779062650038 -0.0265756284238564
0.333178181207765 -0.00910856287735655
0.333191580191233 -0.0086184472573739
0.333709445758405 0.0114023803348822
0.337200853997974 -0.0907794338410949
0.355517883469011 -0.0227406973234001
0.351984043161934 -0.0779871749763277
0.363421592211156 -0.0263654210221682
0.364389937580999 -0.0130177253482529
0.36191564130648 -0.0822778027357299
0.374448332336142 -0.0271502135138275
0.376245378186998 -0.00236584776134507
0.37566650683228 -0.0944248869506385
0.356239531867391 -0.171714508988448
0.358409322904209 -0.167213052776278
0.347880064257828 -0.18978177214044
0.363248592638764 -0.1616104436698
0.355403963950687 -0.179242660165288
0.362454018111192 -0.165263749160509
0.358972883510184 -0.17289852224372
0.398691321423715 -0.0904348782442498
0.365312923824156 -0.237586925157309
0.366715026202959 -0.235431056861263
0.403800899040676 -0.177664902256363
0.424232362130603 -0.131227800388465
0.416536660954034 -0.156106412075339
0.399310719382339 -0.202070162626469
0.338017049598403 -0.323192544362015
0.31323410527021 -0.349112256522188
0.290161542071766 -0.369813660024175
0.33125692175123 -0.337569586781887
0.344007046810075 -0.325057893358317
0.306836361363164 -0.36439543288517
0.292706429197278 -0.376293433191488
0.262980207521178 -0.399416494698411
0.346538723816878 -0.344400649716352
0.348178021198478 -0.342751175410644
0.401534183476263 -0.288550214674721
0.432759673589721 -0.245098153166164
0.396537727411611 -0.309053745659739
0.412784265444691 -0.288208292852845
0.424419363833753 -0.271544006428728
0.457648313692921 -0.219607637272322
0.473788555728546 -0.185972401986586
0.454172116696867 -0.235947797357491
0.513547554250878 -0.121656973473044
0.525676796127025 -0.0704561066210277
0.522530098065427 -0.0939337898869676
0.52283411763814 -0.0922426053054196
0.532618703255231 -0.0367832525407377
0.537885730296937 0.0394828990144337
0.543146055815459 -0.0321798740786771
0.539178847906525 -0.0991401525144827
0.540194133727208 -0.0936184680586145
0.548296489583442 -0.0468665269761409
0.547221450618913 -0.0594435222955642
0.545781418480235 -0.0727000798721355
0.547284291305146 -0.0614175604633779
0.541980607817761 -0.108678028590099
0.554872386179596 -0.0443863409045202
0.551197693784185 -0.0903235661041254
0.545429174876756 -0.125525833413414
0.546181235694623 -0.122258012756965
0.569552596652563 -0.0178476880672601
0.569099053485634 -0.0323210858230292
0.573439668566647 0.0441070375288675
0.571188031174635 0.0733807832199533
0.574790258104296 0.0453414407993395
0.57496914690445 0.0430736800533318
0.579987539483625 -0.0239143482857216
0.580479535325431 -0.0119821202226266
0.582095707661959 0.0663141202992868
0.587562391859601 0.018328361124169
0.587787727102568 0.0111046648301551
0.590354002590989 -0.124732414408968
0.588133787494709 -0.135240612096896
0.596855930473113 -0.0973097945309132
0.589432117641875 -0.142844231597667
0.594367668850458 -0.122478184134169
0.59158836969198 -0.135965692734499
0.621702204041774 -0.00494003611569022
0.621421754463633 -0.0402345393884793
0.623279647086388 -0.0115394204487571
0.623088475244256 -0.0218652005714162
0.623969123691606 0.00323047126992851
0.623532893670353 0.087488785721794
0.617311291333493 0.131830168178561
0.621807991286191 0.110773806854807
0.624365738306574 0.0964163736120618
0.62743323055424 0.0765521431892347
0.628373321626775 0.0688470110520743
0.625272218858358 0.0971510756369872
0.615618765610865 0.1592814853327
0.597783966690132 0.228212515662851
0.591130403172338 0.245640979569571
0.550605004007164 0.343164591424588
0.627110554045442 0.220412012230667
0.618172960722233 0.245841021493941
0.633264261731096 0.207893594457118
0.610587394280156 0.276969554984877
0.637130527361185 0.218454450446177
0.633905845910839 0.227859353797126
0.644744475080507 0.197706233998368
0.657341999649701 0.156624148717508
0.655371287542564 0.164895107237291
0.673476499561607 0.0929364159762118
0.686385552919766 -0.000610811738405895
0.68640938346501 0.0261682118872174
0.688021347842141 -0.0161146723634361
0.688265585382467 -0.00568686856456233
0.687779416631303 -0.0645264946813804
0.68937801605856 -0.0474872337245456
0.687258129121165 -0.0782618932814086
0.690894867544918 -0.0463258137870757
0.692320471127143 -0.0250646179743126
0.690447978016701 -0.0767855464054506
0.691112010403851 -0.0708146333819988
0.695058118492475 -0.0323027811820722
0.694115035187563 -0.0525950805911941
0.688953978957551 -0.120707282082897
0.691010536200314 -0.108969189145119
0.685525346198767 -0.143752636777108
0.692951567897642 -0.108338585840679
0.687474752071148 -0.143369208444866
0.6746827289842 -0.204708689882886
0.694668492949261 -0.138839235193417
0.704342035396975 -0.0904386145455657
0.717270729359841 0.0102509268255207
0.716926176972298 0.0343597070872965
0.716533563803288 0.0425517052778404
0.714922251306659 0.06968480083939
0.714384735063344 0.07519937960199
0.713000163935244 0.0883526327772062
0.708564176697932 0.12415076949367
0.712298170907536 0.102839789757395
0.705511574425509 0.149845722696768
0.711025097976148 0.123886658862058
0.713197782762198 0.111416927035705
0.701249804421961 0.187897870169394
0.692041944416502 0.222262336473091
0.672917519470956 0.281808656534231
0.639232474050456 0.362243578180705
0.650893853269484 0.341665346465853
0.6433206887685 0.356092698477046
0.62419033763942 0.390653785287806
0.664366214349103 0.326460386957104
0.673169959003 0.308544245392969
0.673525096845938 0.307769419316191
0.703793381713575 0.24153005888158
0.703357342401426 0.242800631925275
0.679489781546331 0.311941408205507
0.703695470380114 0.259215101965938
0.670135086661465 0.350322023699745
0.62065619963598 0.44497076400605
0.631926649108055 0.429250463025934
0.605032664595983 0.46884279192891
0.634179665826148 0.431229143766131
0.582258235079941 0.507586495943846
0.616138787470187 0.468721729453959
0.580173409341204 0.515998531613554
0.567821907103844 0.529886193543766
0.544669656803887 0.554695964168562
0.583424180339234 0.516641941069196
0.641046951009956 0.451570728155533
0.620688830573056 0.480470987230503
0.577310296337718 0.536508859239596
0.562833371168514 0.552086752904461
0.572410913065868 0.542322779823715
0.545478839419267 0.570749048164903
0.581896275827074 0.535944012553847
0.530785245878092 0.591437342611361
0.503332621192568 0.616074691479743
0.519649694728431 0.602743653041415
0.489034572812094 0.629138188558498
0.432523945202361 0.673064389725509
0.52072676709438 0.616383583126491
0.536364963727785 0.603172284514685
0.656808886184181 0.496068722633462
0.610773423846616 0.557020964456721
0.620503574359132 0.546351855532125
0.645067004797703 0.518454638324341
0.629357556949917 0.538000507376549
0.683999050073944 0.474080425240707
0.698767700435512 0.452772346947752
0.673304690106519 0.492069643467077
0.631978732629397 0.548616437933885
0.677823882366588 0.495805115441929
0.716179219538242 0.443368860265341
0.780241520568074 0.339888230782452
0.761927185306809 0.381930300787484
0.74727144034761 0.411167600059927
0.694279006937476 0.507478039005368
0.633514524828358 0.590609723636439
0.62880918282562 0.595656884872907
0.621017600546953 0.603882120927407
0.591690042874635 0.634041863805032
0.509746028556955 0.710512299138711
0.604805386827534 0.642313436973567
0.576253224341548 0.669198288952476
0.563728988355604 0.679983031663956
0.580002928935821 0.666491383148264
0.588984917049697 0.658674958892174
0.526039275666623 0.714960738195224
0.506362820358358 0.72943788042848
0.570952847046505 0.684600631146033
0.536836643195693 0.713053341869411
0.557276738175872 0.6976646025824
0.526117370110236 0.722553913198081
0.610905946231711 0.660816315671303
0.546697663711463 0.720175052219896
0.511059892153631 0.74722831710389
0.569226623612427 0.707445719434846
0.549650675449431 0.723196964471336
0.54711464393268 0.725124422003133
0.451963698161554 0.796916895454265
0.523388825306701 0.756408826431863
0.577632812686044 0.718875291863856
0.536958742858154 0.7515578414298
0.520780393293678 0.763116640719465
0.48656910266072 0.786463752340722
0.474311341782084 0.794047379295679
0.476500286160437 0.792739848822996
0.464772269341727 0.799789328395023
0.469515102230089 0.797033181086762
0.42402417525368 0.823830907626511
0.430142281570526 0.820681930134772
0.403607092651894 0.834589762492542
0.470857376507705 0.802067566838002
0.445764700751686 0.816798335123044
0.384535465257335 0.850213966208141
0.456367708048906 0.817725620920748
0.5003822379588 0.793161378805879
0.449007061041254 0.825572470279135
0.423760777333462 0.839303257166949
0.50068212145713 0.800465985535944
0.444161881352216 0.835818735349601
0.41246557434855 0.852662448890884
0.436909861649739 0.840837808302641
0.459131215746716 0.829291314260254
0.503428039076708 0.804766694263047
0.492864771407727 0.811374628173269
0.570155220353729 0.764424997103911
0.541778979012183 0.785589744719694
0.5758269498887 0.762108691125368
0.497411435885526 0.82135715106056
0.460490812289128 0.843716170365572
0.404605692726618 0.874217641128026
0.396635775373992 0.877906280866836
0.433730109946587 0.861147156942291
0.416867542995015 0.869640250090106
0.379018843873764 0.887783262912476
0.429601512738571 0.866188144515793
0.510170255131461 0.826228634759655
0.535706025326599 0.810461097969766
0.585597044514166 0.777483673568501
0.469135842852321 0.865201702656781
0.519003141271814 0.838162300164901
0.556171136713432 0.815147298911347
0.649561700987333 0.75142735975447
0.638128705842895 0.761310465123201
0.556858895691925 0.829430635738935
0.639651970187335 0.773845445069701
0.625969495842854 0.785155224984082
0.628476065166651 0.783156848247884
0.598412966560977 0.807282204440174
0.578752233596688 0.821856088855329
0.6166081525251 0.795197896585697
0.71430291341513 0.719443941145888
0.750351454390024 0.683652997098574
0.740509170021459 0.694455513026707
0.750600904567422 0.68369453290267
0.759067321980404 0.674399591576096
0.752950369130189 0.681284499391419
0.676903882544819 0.765330489277666
0.636593533083339 0.800983364002372
0.63081895380936 0.805572797425463
0.605633395896416 0.825294822976131
0.582246477765734 0.84245705185812
0.522840457929382 0.883514273388295
0.461075653086307 0.920065056800347
0.487494286426555 0.906825787978028
0.50990746542672 0.894776840045483
0.451672502986455 0.927963262366859
0.393713598732921 0.956173908645867
0.307218602230087 0.99178903685382
0.301844028955618 0.993453875672974
0.410196200324998 0.960532915019348
0.390253494807763 0.969049460261533
0.435191843813345 0.950951985912198
0.430203517741456 0.953234833892883
0.316245237888489 1.0046652381599
0.381342284466319 0.984174202739433
0.418428955524783 0.969804068036329
0.434796342147488 0.962742241101456
0.407414294703067 0.975108597911273
0.410333351788369 0.97388897418305
0.474304654779817 0.946935635691083
0.509463090880177 0.929325347020292
0.551770592228847 0.906132059036035
0.549852323565831 0.907300149520961
0.598592043534122 0.87776235181569
0.520573715647613 0.93096712896989
0.651288584097926 0.857874618351538
0.678269642648372 0.83739090774293
0.773712243959127 0.760084337435207
0.801192825752747 0.732111043476026
0.765326342924736 0.771361877052241
0.731794965314377 0.804630887828135
0.76956764315741 0.770277427266132
0.760371416042386 0.779465180374732
0.695054928834213 0.843181676146252
0.667825044313383 0.865627924663287
0.593526510966742 0.922948650937154
0.61296162067874 0.910450390231203
0.645915460082115 0.88826418544178
0.74483238203798 0.816335169049824
0.760402085715805 0.802129215517921
0.714539607260376 0.845605906802737
0.630268690485734 0.916815092182365
0.610484753168463 0.930415649559673
0.611939844235445 0.929460903246792
0.552214223748451 0.968783145602555
0.554277310859662 0.967607169273059
0.474458060432927 1.01333026939705
0.466572289067278 1.01702251850887
0.503506433678345 1.00007849998194
0.569066285433692 0.967071283897986
0.533704165056211 0.987879874560673
0.534902444874854 0.987232501386483
0.534775594912807 0.987301231249748
0.497020832764305 1.00775124665508
0.483648122997511 1.01434663948309
0.537900454971603 0.988478718689383
0.580010514505808 0.965563687992149
0.501583451396206 1.01267453297429
0.572240163966779 0.9776778616831
0.524052021280387 1.00588264339376
0.543553532342752 0.995722604986322
0.543168455607147 0.995932813952969
0.605721205933559 0.961817379344565
0.590171397741822 0.97161014122661
0.690900571660734 0.910425644644417
0.661728432636908 0.93256369364017
0.683554395994788 0.91707642920762
0.714912050296415 0.893703609055125
0.711139072673321 0.896721776533603
0.630029619371396 0.96104507380998
0.59398764196826 0.984673011690841
0.604197690261827 0.978513969614666
0.606938351429692 0.97682170849338
0.616301950038014 0.971003730603075
0.605321403111391 0.97797315025624
0.61473170606609 0.972148595884017
0.63462448897339 0.959569526771762
0.625753067165713 0.965436763458722
0.652168413114255 0.948315513913256
0.702965398279291 0.913381793310748
0.783327175061179 0.851533014590137
0.80201033039017 0.834346337110425
0.799095427000104 0.837148270224938
0.878946421155448 0.760926928629378
0.861741690893694 0.780800106357168
0.86925950177812 0.772502962170561
0.85707945739179 0.786208565687144
0.820929608037383 0.825617056794578
0.809077580985308 0.83740179384941
0.784182595863237 0.861454732939307
0.757389018922603 0.885844936991094
0.797839193177989 0.851260421671069
0.787835183436514 0.860636625306868
0.782144427613537 0.865845998840198
0.815999483402339 0.835263720620714
0.800299486750886 0.850601617910786
0.747839716520529 0.899959068339275
0.715877005769255 0.926519148001086
0.748088369973753 0.901630968400904
0.722885163630579 0.922542212814809
0.735354944548614 0.912771148147896
0.691479398817566 0.948118561969598
0.677330496650159 0.958437603023201
0.657219461434425 0.972650127060087
0.675331580005845 0.960411772813504
0.623066566530006 0.997162898870888
0.666144762200672 0.970245949294022
0.578333721752998 1.03053464691772
0.603076439491826 1.0166490894753
0.569986853693072 1.03627783826814
0.509791372466449 1.0693873304177
0.512307783187554 1.0681877234664
0.512574075325392 1.06806000852283
0.47253235274432 1.08727648396677
0.515782950105812 1.0684796950817
0.492615478660981 1.07966323635376
0.472129323322819 1.08901040765499
0.444923710636129 1.10080512276337
0.325098028936828 1.14923629902581
0.229891425278981 1.17616851411263
0.215063640001339 1.17906672185268
0.22908746622581 1.17650875370831
0.183739880300043 1.18533874628291
0.114914093747158 1.1960074617218
0.0946875057025018 1.19795086099742
0.188340338811705 1.19054842617493
0.034171877699771 1.21493730407483
-0.066133099977533 1.21775852737448
-0.0580193961127275 1.2181991602067
-0.0761529098001532 1.21733551200539
-0.133393580454707 1.21375470491789
-0.0611860401152624 1.22169042891771
0.00805811978153738 1.22515839088655
-0.116494180482039 1.22597759709047
-0.112283794939849 1.22637767406937
-0.18261020636085 1.21993877965225
-0.24410792079574 1.21073330925407
-0.240458530818522 1.2114690988724
-0.130513692740124 1.23329150792932
-0.201444775553423 1.22578519049463
-0.232639023585088 1.22065874718138
-0.159390199747177 1.23461886084604
-0.10221703863664 1.24199995784575
-0.0804591065564338 1.24379064340097
-0.0552900796146926 1.24541879314737
-0.0323380843750916 1.24643774167384
-0.0691183499977068 1.24548349960199
0.0704788399205397 1.2532304729136
-0.0104051662821105 1.25777920600659
0.035388350632394 1.25815803971275
0.0783100765338869 1.25695077557104
0.111352748951125 1.25489216336747
0.189235128049221 1.2479812771092
0.241042469325758 1.24012557523276
0.239424216984431 1.24044011397636
0.26852262632096 1.2348236688192
0.217020845142169 1.24602315737092
0.204110467320074 1.24827176815274
0.129792921111825 1.26042376059032
0.165605683213396 1.25673591912654
0.247599718221244 1.24593120034653
0.224327979097977 1.25055591481538
0.115324973786377 1.27010915798306
0.13757926724751 1.26808848456778
0.11428207490367 1.27061607683803
0.0333965066681167 1.27789110722386
0.142863475773392 1.27503028884662
0.186046036807892 1.27019180711316
0.112928716075798 1.28090136110968
0.125629607805907 1.27978160634976
0.154670504892792 1.2769308101723
0.0822935915615136 1.28569759192614
0.0188775366669716 1.28975666067816
-0.043247128027205 1.29066594897373
-0.0314024645005578 1.29106283531011
-0.0172832515910886 1.29140625630407
0.0430233539657461 1.29221335649532
0.0325003198731823 1.29256371366991
-0.0712222830498465 1.29517172265038
-0.111819673503421 1.29293924738598
-0.0692654966584616 1.29661953953476
-0.132403507752073 1.29324670304489
-0.114086727751415 1.29512198787423
-0.0871884600576436 1.2974914444753
-0.00812753203421826 1.30280415816944
-0.00879536801738683 1.30279999188066
0.0631451117587652 1.30328567118594
0.158423380567241 1.2986693717321
0.110559911110683 1.30450818860269
0.0369460505745243 1.31074712366534
0.12769295146504 1.30818923928837
0.0467652335509519 1.31608863094015
0.0636624565551477 1.31548821348985
0.0519396940293574 1.31605553127526
0.0586309225985924 1.31579145399561
0.107735366784164 1.31360338775035
0.205517042905993 1.30558380981686
0.126498458323808 1.31802243360787
0.0355935094242976 1.32674712265456
-0.0557107309001552 1.32919660099371
-0.0911219127041222 1.3277124091
-0.0463888121126263 1.33078247582465
0.00168097258841307 1.33245810670446
0.0252914430505438 1.33242832073712
0.0932576803611417 1.33113822190512
0.0926451213193501 1.33118113693407
0.110914195138344 1.32990967919372
0.199668723466444 1.3225075696908
0.114622507904417 1.33534762421002
0.17525763005629 1.33014287479337
0.264587010782943 1.318372969577
0.245175248010436 1.32226875658457
0.307698686515812 1.31067565233425
0.357839733477272 1.2989043691315
0.335394731393921 1.30508782170452
0.356175988127418 1.29974724315935
0.285284345120607 1.31917402104314
0.291623211838567 1.31780317882551
0.235994435300766 1.33011354713033
0.235286234208348 1.33023919919759
0.26719021745505 1.3245961779433
0.113803975220485 1.35553640266968
0.0685654705598071 1.35933439854295
-0.0218143323060569 1.36389319858453
-0.059745719863486 1.36328651772868
0.0158307241719591 1.36659863810463
0.0660977643894715 1.36601634303537
-0.023099426895503 1.3703323491826
-0.0227385143670618 1.37033843301516
-0.0766844965714143 1.36944328809194
-0.130586821069065 1.36642492825618
-0.075082827488212 1.37172934705628
-0.0424427095496789 1.37351593298129
-8.90193398448355e-05 1.37482469491755
0.0226853060618038 1.37482616954586
-0.00816637099961715 1.37533523734814
0.0435904312594003 1.37564255532962
0.129621081300866 1.37291647425405
0.158086337892859 1.37022898567907
0.0846198323765996 1.37870497833157
0.00372481862975084 1.38367001625552
0.0801989471003341 1.38346414906531
0.166308344229068 1.37847241654385
0.16750713832474 1.37832778582166
0.0871748959601919 1.38809050276905
0.0324273592951832 1.39152875899465
0.00919297334318613 1.39207019931804
0.0309867711988739 1.39192627712012
0.0350831204114823 1.39183508505206
0.021823480589052 1.39216931253741
-0.063732559318489 1.39351047884483
-0.0711772225049587 1.39316999526373
-0.0537256254557905 1.3940615994545
-0.0901675509934053 1.39265716708
-0.038039034754534 1.39603222646812
-0.0273438885171309 1.39632364741938
-0.0815960604047302 1.39526123947216
-0.10132561560599 1.3941074383542
-0.105128979647771 1.39383100470762
-0.156689473908623 1.38994208120579
-0.162688021558388 1.38926585930549
-0.172080320416435 1.38816598737755
-0.154535399912085 1.39034089698456
-0.095355579127411 1.39691869189192
0.0189493882656641 1.40472130519087
-0.0491686029568392 1.40564020224097
-0.0645661767930775 1.40510160268097
-0.0918621156706196 1.40384732013518
-0.0886081590850993 1.40406024595123
-0.153445862574234 1.399968434676
-0.132382305001077 1.4022771408444
-0.196671154054115 1.39620793685068
-0.272276499521482 1.38555809727216
-0.214919833903596 1.39682927541287
-0.130727768495754 1.40978328849948
-0.127621859874217 1.41007129624262
-0.0519573506075757 1.41691949280177
-0.135018519800449 1.41387370345978
-0.0483465117190093 1.42215048674718
-0.0306739912907227 1.42275127036604
-0.0708875320083116 1.42188428129814
-0.0106400620061403 1.42488789735493
-0.092904227936634 1.42427360634438
-0.131017714897176 1.42178749408037
-0.0922889811344076 1.42535634682354
-0.108200442830436 1.42432611140799
-0.234139579033317 1.41475901143159
-0.232861770829243 1.41497048594602
-0.335864934188067 1.39801924967715
-0.391948913609692 1.38454544231592
-0.357608863083373 1.39426671623422
-0.377001854943938 1.38929269964881
-0.327048769490258 1.40284809073448
-0.345766215919135 1.39848445516838
-0.278608121136509 1.41508885875364
-0.250385131747449 1.42064550913492
-0.272304948182048 1.41678219763985
-0.283258961867721 1.4146768407727
-0.0921428963349043 1.45294376984005
-0.0556401628368776 1.45525870291486
0.00968540755913718 1.45775635186688
0.0185719134141607 1.45769730946869
0.156077100541105 1.45594541323295
0.163005697582111 1.45520266880919
0.217300044939755 1.44912084381292
0.182324304611799 1.45436556165513
0.14149442162709 1.45948413721745
0.0270717133514486 1.47057721765294
0.0523040488954777 1.47011271803548
0.0771003776924676 1.46923050786349
0.128587260773015 1.46652864582722
0.125218841675988 1.46682399347424
0.117251223759944 1.46750416770837
0.0675319253409342 1.47147665972058
0.100215563267847 1.46997667738531
0.125722542227231 1.46823774077291
0.153540894006283 1.46585570562348
0.0970360911526966 1.47177429495837
0.134244472495773 1.46932109551331
0.16878688450246 1.46616512920157
0.248439793196516 1.45699538015199
0.180656559350376 1.46855344878304
0.172477263695956 1.4695596385217
0.136114629663073 1.47382739836918
0.0622737151123154 1.48064694097586
0.146955305184292 1.47708536456661
0.18023233624434 1.47377463089314
0.0866641115531637 1.48521737076722
0.179783508248404 1.47978374876562
0.15723963055657 1.48252267425007
0.202898176339037 1.477680027999
0.183473689813946 1.48034717705534
0.165749165725866 1.48254394811354
0.128228133098498 1.48673881860158
0.187297745104814 1.48164418733504
0.134761255588239 1.48828543501534
0.107279075124115 1.49077389123383
0.0537960846899696 1.49462263434799
0.109225976227631 1.49262754135863
0.129133386481731 1.49117077719013
0.10272740670417 1.49345749957244
0.00394232083411297 1.50025242724557
-0.0323333262336638 1.50034775136343
-0.00501006034714496 1.50093658289857
0.0498121322484203 1.50111957696801
0.0978580155239913 1.49952525501762
0.0662651853299691 1.50158698199236
0.06925001994714 1.50145526093893
0.152582970777077 1.49761178410858
0.171314025639958 1.49570338566574
0.128125447271766 1.50065009454721
0.025083564621024 1.50944780651906
0.0463744414941588 1.5090940009197
0.0456443001468604 1.50911643815501
-0.0860972787484022 1.51310105592
-0.0823953551615996 1.51331169984607
-0.0431651126549071 1.51544767075328
-0.0270008340942743 1.51590808447691
-0.0252125625551423 1.5159399365553
-0.00422049904415595 1.51628906893296
0.0723930016076625 1.5165023179848
0.02503605748491 1.51876298800908
0.067560140700884 1.51806199950706
0.150618633791475 1.5143655473981
0.143167625713325 1.51510662385684
0.0442450031181312 1.52445416203223
-0.0919610450663376 1.52840733896383
-0.117824689760089 1.52685117802778
-0.154210735181274 1.5240433244694
-0.0898767324702784 1.5305529778998
-0.0874099154201264 1.53069783368675
-0.0160788533886343 1.53477116675209
-0.0358905816666565 1.53456361146224
-0.10794670081322 1.53287835318458
0.00550978919033471 1.54086806336366
0.0651234491781428 1.54065489865008
0.132780736357695 1.53779502658721
0.131406590951267 1.53791367701576
0.155437347492139 1.53586037594808
0.152794018249582 1.53612789511353
0.0897578316300023 1.54239791486864
0.064990646628113 1.54383920884338
0.173383041594309 1.53927623894465
0.10665847289148 1.54679204954321
0.107096986246713 1.54676181201721
0.143618881813718 1.54423305489581
0.198273006264992 1.53915003700851
0.230170890461782 1.53504095781472
0.244758179779284 1.53285367456697
0.248853438062017 1.53219976481705
0.265704517327901 1.5294628834347
0.308319083596147 1.52205970753283
0.300438113589939 1.52365613206082
0.250624367159323 1.53347852419612
0.342845809128171 1.51840629451225
0.380973501903342 1.50979732092795
0.315238614127963 1.52638448136722
0.321661858305334 1.52505791219844
0.334550208148357 1.52233952981582
0.293627903658468 1.53133263891985
0.278094198473508 1.53431117485227
0.306748068644974 1.52911765531783
0.357354030942007 1.51896586539993
0.393319852534194 1.51050449598086
0.425855755433911 1.50203248112448
0.444237053732423 1.49682102147155
0.393694860275972 1.51182128856306
0.475206069853737 1.49059487476111
0.447866160353767 1.49931091904894
0.540779794374724 1.47155625389925
0.526371830084949 1.47685101306686
0.528027745831587 1.47626081988264
0.564342050045036 1.46327194966606
0.558446583584051 1.46554566210162
0.66068928503873 1.42658605217593
0.723570717036726 1.39746401759162
0.765806172743485 1.37559559122399
0.732550652489908 1.39410923204289
0.763059020623082 1.37807826081863
0.798720643726925 1.35833197791646
0.756399619994239 1.38321740789125
0.727089473868022 1.39924538965707
0.720227965605686 1.40281083319491
0.732853969953596 1.39632841859556
0.725103312183765 1.40039630136635
0.774613157534152 1.37476087744082
0.695271964278199 1.41946591177736
0.713241026878329 1.41066444261451
0.679175407496223 1.42788823915701
0.718507527713725 1.40917990607894
0.748867680323545 1.39369998183464
0.759570895627773 1.38794889327803
0.703066528740993 1.41887155388241
0.703151827292077 1.41882928750809
0.783788458891998 1.37886690770992
0.799188130441872 1.37011328198721
0.782565156168668 1.37980947565706
0.78138827119304 1.38047695126945
0.814413969950584 1.36178348910526
0.875839425439209 1.32504802457603
0.885089083575142 1.3189341214442
0.891442072761886 1.31467085970441
0.87044866088802 1.3289059136398
0.850104371829818 1.34223165700934
0.886987896130503 1.31887142325777
0.932207882389605 1.28845937567853
0.909734783917824 1.30471879365675
0.835508869370535 1.35647392791256
0.861679528645182 1.34035432731331
0.848890313856538 1.34857618652341
0.926089334059601 1.29998160125305
0.916860779758176 1.30655589868857
0.874810097054067 1.33606448823468
0.833885416417593 1.3628605928799
0.906345612369069 1.31852480315175
0.903525294302734 1.32046347195707
0.889618478022704 1.32997919165631
0.783380019034608 1.40104172916471
0.761260514445917 1.41340965337783
0.715688428047516 1.43795471704929
0.782006441117256 1.40494739493938
0.724612936627568 1.43689313920774
0.754703609359553 1.42171866997376
0.773705959886017 1.41163148266201
0.761075381261156 1.41855421999033
0.629054899197852 1.48938516695357
0.656603102137005 1.47774994162202
0.705053639284181 1.45622209574295
0.790012328650074 1.41508796290611
0.841849887911869 1.38614819945858
0.920649925547996 1.33829054406695
0.867757000620386 1.37467716251277
0.84254715259144 1.39059073313739
0.85633981084676 1.3822338782679
0.843482561147123 1.39019937162536
0.85293994688991 1.38446124505812
0.774790096528396 1.43260786487484
0.718218939058029 1.46320295906066
0.693955880520643 1.47511257696644
0.63953745638991 1.50071332502043
0.625863634087951 1.50654050159595
0.577084076105557 1.52680504237379
0.610395341189635 1.5142144364343
0.615653792465478 1.5120947008913
0.719594647632945 1.4697748768497
0.684329562467662 1.48704049142303
0.610956701799852 1.52080636257947
0.55331421337843 1.54396319929191
0.479937296794513 1.57025948076959
0.496918518271146 1.56506930574975
0.513004459971858 1.55996192661609
0.507151058338865 1.56188685894457
0.530190848110377 1.55440574486795
0.525275400978034 1.55608235027973
0.491318406325795 1.56754496598175
0.458649204799349 1.57778453191335
0.385308208234953 1.59910416654854
0.38362416031987 1.59950994216861
0.376345116870488 1.60125573746353
0.35023543880621 1.60739232739895
0.340909241294864 1.60942441677881
0.350652417380602 1.60736061140058
0.40326920162795 1.5958820405931
0.452107090530388 1.58354101790726
0.496757825312422 1.57079306028313
0.502218593619305 1.56906611135698
0.499007934571622 1.57009376255654
0.46279456903968 1.58160311134126
0.387888343843806 1.60352150158679
0.408846359286217 1.59845180349283
0.467234905447054 1.58351738728478
0.53672243869028 1.56301429632705
0.567977955906639 1.55228148507746
0.581360122905525 1.54738496603069
0.569423613540005 1.55186957115749
0.500789908811479 1.57705316447198
0.517697725724936 1.57168412284355
0.461931758111576 1.59005289948682
0.506187105742488 1.57719612563761
0.577653457388183 1.5542596340311
0.639530841583077 1.53126239204418
0.663901330820649 1.52108407148144
0.740232734221952 1.48776801666786
0.714934604008931 1.50035499520785
0.618388344098015 1.54636028216888
0.585087721114593 1.55967717690655
0.609382386441617 1.5505634253034
0.576814906332475 1.56336267519246
0.579263391194342 1.56245928752134
0.615720971281443 1.5489430687983
0.669277480641396 1.52765379960189
0.704865395965004 1.51206244617138
0.722491358804511 1.50384589975321
0.722362812994565 1.50390765690327
0.717888516897852 1.50605676831962
0.703618406442818 1.51285886811163
0.714872207874133 1.50762481621397
0.744077979195948 1.49377628174906
0.701763132015251 1.51485410067341
0.630208857134686 1.54800194773469
0.63912741624576 1.54437110285564
0.661159225062416 1.53525338949117
0.682815794496743 1.52592695467415
0.762248002561854 1.49038294249684
0.788801876263405 1.47680211262276
0.83991390242375 1.44950173040479
0.856760500326214 1.43973996780043
0.907656380554147 1.4094528459702
0.911408025335185 1.40703686991763
0.968421634076922 1.37010630919709
1.05660181053645 1.30777859783127
1.01098968641842 1.34463028893972
1.05919928560561 1.30838284756828
1.0585622597099 1.3088985508847
1.08073701318112 1.29096487899918
1.12007873457014 1.25802978126024
1.08012574637675 1.29360166765319
1.1697579977974 1.21876093044172
1.12843733196941 1.25842020907407
1.14507145617236 1.24350423220094
1.18298530099785 1.20859155528421
1.25868034923308 1.13450024707583
1.20903962970244 1.18957453935215
1.19460843950101 1.2042418681156
1.13040544278225 1.26793126785512
1.16314692409635 1.23874108253473
1.19788730729736 1.20612073076639
1.16521898157599 1.23856605048775
1.22558031127412 1.1817792791325
1.28719690803516 1.11787894751264
1.24969142155939 1.16106514968004
1.29939499797084 1.10756760642906
1.27856667354043 1.13200333425633
1.34719369630677 1.05449099700602
1.33681436040193 1.06775140031203
1.35542075869367 1.0444563707532
1.36776584954248 1.02843579500394
1.39436400491511 0.993061638682037
1.41735244042393 0.960783433831277
1.41087387682347 0.970340642673802
1.47786008310849 0.872942796599226
1.44757117524941 0.924220804803515
1.43843646616878 0.938528145095656
1.37575682944445 1.03459417744815
1.42335047331196 0.971306289292468
1.41723515959868 0.980267658907998
1.37452208206227 1.04202066555794
1.34030304082684 1.08715876056867
1.30395429155186 1.13197129480978
1.27921089431184 1.16047401317961
1.28805596232396 1.15072393930159
1.29775289168161 1.13986973939423
1.34104845812306 1.09057731184348
1.35744437153043 1.07041577523742
1.40020106651534 1.01619400805575
1.39568232518349 1.02242032545381
1.37014939429403 1.05727473852187
1.34337708612579 1.09196965790664
1.37038602618992 1.05874236908961
1.39953126898945 1.02101814587114
1.39020936823389 1.03379587332543
1.40392364410925 1.01535343677444
1.39797607699737 1.02357710529308
1.37714043464983 1.05203390586054
1.32948028647884 1.11442231064678
1.38178911672042 1.05201907450321
1.37426071671611 1.06190735642166
1.34875107395063 1.09492049992995
1.311283416648 1.1410741184151
1.27754458546527 1.17984563124938
1.26759382622092 1.19062037860377
1.2505338734234 1.20878325505909
1.26227775416993 1.19663374800931
1.2932666336069 1.16394490465602
1.2994696772385 1.15705266317323
1.30870677878455 1.14667860350706
1.302040733178 1.15428657582493
1.26919823928667 1.19133306473094
1.25924942877227 1.20193212653968
1.30908846839897 1.14971638091254
1.33687231781389 1.11808117289024
1.34916361350746 1.10338466125835
1.26616441979436 1.20487192679679
1.28125540634213 1.18901325352088
1.29468864567097 1.1745378803795
1.35642029526683 1.10649131743299
1.33292899426867 1.13528872138375
1.27024904218334 1.20888050814269
1.27400272450994 1.2049362710176
1.28681874720184 1.19138563915466
1.30399244067258 1.17283628788622
1.26725726663232 1.21367948974659
1.21249912759855 1.27085492212725
1.22880693558743 1.25529594476856
1.21280521689447 1.27095999832754
1.17363031092274 1.30834239462355
1.18352446160296 1.29946698464918
1.18363249612673 1.29936858930471
1.19142521272574 1.29226997796716
1.21037945608511 1.27479486532699
1.27119467055287 1.21705264482447
1.25818146544579 1.2306447577452
1.2703327104178 1.21822161848454
1.23591145184333 1.25411529336062
1.23548788042531 1.25453271651859
1.32060887617117 1.17070392733755
1.35186890088617 1.13544115496278
1.33686192738791 1.15330862495895
1.35387642018767 1.13358621315559
1.37422668974477 1.10928126856639
1.38496607968551 1.09597683739429
1.35118266450296 1.13866832729384
1.37175683351769 1.11425431678446
1.32569049942295 1.17096651223005
1.31754586148491 1.18018733026619
1.30327046467027 1.19612419851739
1.27322595696224 1.22886002943693
1.26839253595421 1.23386795299285
1.28896399232943 1.21272089130221
1.30219419377647 1.19865891430586
1.23964341256381 1.26661257746989
1.34405019957653 1.16442885685202
1.36671537817357 1.13826741501078
1.34401632061134 1.16552212741951
1.33994242695929 1.17021991858793
1.30731276054647 1.20758201925771
1.23075599452198 1.2904613893824
1.19354311596528 1.32595255070959
1.09985804494784 1.41028224374555
1.11088109418844 1.40168553238447
1.10677013011664 1.40494360429914
1.06529835661566 1.43761375562293
1.11059828467492 1.40404567189558
1.16472623462593 1.36123053448812
1.07846808985031 1.4350366397913
1.0528161260905 1.4543147708089
0.987958420466613 1.50126694357964
0.910759920320328 1.55206997270986
0.869711234206188 1.57615748084539
0.913162093745185 1.55218164014659
0.899945386694338 1.55995714500427
0.957453420884196 1.52678053484369
0.841343366700934 1.59959386068832
0.808748951770213 1.61673764666263
0.853243222160057 1.59448004994503
0.898884030769914 1.570056595665
0.922116514916594 1.55675560444454
0.890292749859288 1.57560584608965
0.937694990974061 1.5488213100356
0.927477168665393 1.55500743411294
0.858852856530052 1.59593809548769
0.880347112861615 1.58437097800265
0.80930988158912 1.62384242902308
0.771113185840988 1.64287935204006
0.680378636541955 1.68546714601832
0.708757628116797 1.67401129554996
0.699409811775695 1.67796905626257
0.668047856701367 1.69104132300884
0.679275765434428 1.68660572450376
0.635575111927825 1.70420604118086
0.694585088916858 1.68219856566243
0.696499155489773 1.68140824154262
0.662232996288439 1.69560250463468
0.655431518994873 1.6982588835177
0.683411050359433 1.6874603728071
0.676882184244524 1.6901045233431
0.722211215287314 1.67195037185829
0.679412188832361 1.69043772496961
0.684318937534987 1.68846562932429
0.661604121459948 1.69767172658373
0.577545198926911 1.73043055075597
0.51913741003 1.74992462293506
0.518508878463741 1.75011108482328
0.51871157990918 1.75005103006444
0.563250837476708 1.73684968435283
0.685369401150157 1.69724730316799
0.618935093303584 1.72407429632311
0.562320042700042 1.74439885060851
0.524160075656684 1.75670000197064
0.513837429722683 1.75978004914299
0.47010054501603 1.77255076354715
0.372220373723262 1.79850969393
0.395058546068129 1.79378309552797
0.426753513609756 1.7868026708457
0.452527222876655 1.78064697096464
0.390869182733263 1.79631652373342
0.517814203147211 1.76869394401226
0.442690592823633 1.79068761484997
0.459773011400067 1.78646452984969
0.427270676131233 1.79482948550058
0.413290120496008 1.79815764648033
0.439253459080385 1.79219021011399
0.402877219151727 1.80110577561972
0.413552429746166 1.7987179096674
0.447967774777784 1.79080530175824
0.443718715727845 1.79186819872734
0.427035136655709 1.79599953845696
0.529296256605934 1.77168489338192
0.432496098985769 1.80060423522347
0.384321727527571 1.8121754774316
0.441943191116188 1.79995525885739
0.498288178014831 1.78612086870194
0.422743253653868 1.80719623004938
0.426014392783527 1.80643103810407
0.358303765760688 1.82239937625131
0.360719137599718 1.82192448757602
0.386269675587935 1.81686578833181
0.395680350225993 1.81486505813872
0.461808822060883 1.80044760226331
0.483573802191297 1.79486495724572
0.379973298371986 1.82277707917924
0.37035866497208 1.82478133082763
0.402261665546003 1.81830627954255
0.494778185737862 1.79783896338047
0.572903824354086 1.77633822692882
0.61010296204464 1.76434077738767
0.580666436696192 1.77451982643396
0.538331726945997 1.78837278242409
0.515544656011749 1.79523209238935
0.435167708624198 1.81831429210484
0.469507229762542 1.81009599299456
0.585936772405932 1.77989620677295
0.586826826962359 1.77960320334271
0.56586427261165 1.78651563709847
0.657752818281069 1.75741068890949
0.61435200200056 1.77365447836881
0.657952801857472 1.75855219153245
0.608906204527371 1.77690271094853
0.651251253415355 1.76239197671416
0.582111332980694 1.7879410375582
0.528097030868015 1.80552681736991
0.525760183202876 1.8062103199918
0.412898478842891 1.83906263497645
0.361238200290759 1.85066117981396
0.380922868124218 1.84681884818728
0.426309606794783 1.83745742831322
0.378337979907095 1.84858735441691
0.225553226070276 1.87985678563373
0.186564479236907 1.88453482158621
0.23212693164039 1.88002424682365
0.286556088898294 1.8733038689948
0.313083288434986 1.86924604865157
0.322714091176823 1.86763296866413
0.210164811320911 1.88708070768498
0.208286624234286 1.88728988201074
0.169092424041179 1.89161546427852
0.0913209159207787 1.8985674971191
0.14828149372455 1.89582769874779
0.0264569877305148 1.90535615944756
0.0868619640010103 1.90451740092563
0.169197847994821 1.90076219417982
0.324711460835915 1.88691902710338
0.258407411505374 1.89832899457322
0.305886125558119 1.89186602022312
0.289139361381228 1.89457371873609
0.291473144203058 1.89421754971082
0.283266569369231 1.89548033822755
0.262200057778145 1.89862858426663
0.303166958414052 1.89297106714994
0.276542892751197 1.8972350187484
0.290898135404532 1.89514258407886
0.231729014452045 1.90422484897186
0.234711261651934 1.90386193321385
0.292271818929754 1.89676577209819
0.308163699030171 1.89431699915453
0.259858914205458 1.90217512489541
0.228635818439294 1.90644055748242
0.267517809497008 1.90177751366858
0.248340980732459 1.90447506539969
0.291469509837247 1.89885116335444
0.243374323692144 1.90623366947276
0.19787652474775 1.91204250404792
0.132522172612842 1.91880600017849
0.118485305268817 1.91977545522341
0.140133356525401 1.91843937398816
0.164262080937555 1.91667687933423
0.121832197418741 1.92031318393825
0.130187978723955 1.91978306041148
0.257365649841409 1.91115864639147
0.279545123550591 1.90817185370679
0.22720342522075 1.91583985619725
0.26789904561826 1.91101367810315
0.204451079669679 1.91990825050669
0.188132959299011 1.92164596757055
0.246086680932229 1.9159721830456
0.260078217660439 1.91417511580994
0.250625214188888 1.9154594916615
0.224284800717535 1.91890596066637
0.315395019483062 1.90825685243594
0.275048803475452 1.91492523964363
0.340437360890961 1.90553320484991
0.397573778217524 1.89532536849423
0.255811534966481 1.92506218919783
0.227815798081588 1.92878239754499
0.269407244312219 1.92386987422019
0.222670388787577 1.93041462426978
0.22974644932882 1.92959841145623
0.235170663872987 1.92895258068412
0.236516650302932 1.92878848306687
0.192937940034894 1.9341322989739
0.244101062007704 1.92902855950146
0.35079916235647 1.91552688298089
0.244912692910848 1.93491835439089
0.235495974999804 1.93611027741789
0.335304641311142 1.92397019456178
0.451327703887217 1.90374998975256
0.455255008735116 1.90281893184631
0.508912002481824 1.88998133876374
0.45124630427468 1.90550888146864
0.455800759459868 1.90443033437275
0.500304340024487 1.89377897818821
0.492215173404187 1.89591599904119
0.456268807547785 1.90524834641956
0.410979151013147 1.91609431178682
0.388016903785392 1.92101943724279
0.408047689264937 1.9169735211987
0.478293554475867 1.90202096047589
0.469286818481726 1.90428584812034
0.519631059521401 1.89187915574812
0.509937825630081 1.89454153795252
0.53226389605383 1.88853221718616
0.469922107749233 1.90610262600842
0.509464840801956 1.89635393556083
0.445362539134654 1.91357533516433
0.424547574565503 1.91841977755558
0.395324083238572 1.92488695565098
0.431288399198497 1.91750077632527
0.474206176382727 1.90784761756388
0.444270452625622 1.91528830882739
0.428956371891704 1.91884056440575
0.458940229027581 1.91213767996037
0.484692310329494 1.90595681431743
0.504295070774756 1.90097175527638
0.447195789712801 1.91611921125746
0.374499328474564 1.93308556241232
0.391246918644998 1.92984102870189
0.488985736766534 1.91002591913933
0.48638391436194 1.91069201169477
0.413237734146036 1.92931203273232
0.413116145619314 1.92933807567739
0.351925453289654 1.94244042579512
0.370314721181746 1.93910871412323
0.407893297487106 1.93193227274809
0.404751796819265 1.93259554499864
0.412830665894905 1.93090355270201
0.477964776343163 1.91697776228581
0.495082796257037 1.91270968431405
0.451912100705513 1.92388391992612
0.479068547247853 1.91750498683273
0.385195710792044 1.94095813229819
0.377896726554221 1.94240666298762
0.42352483272469 1.93352967945516
0.367919467676155 1.94570960779089
0.241452005395283 1.96962368068976
0.205498465254854 1.97403114920929
0.227154426383615 1.97177674366085
0.272826334448621 1.96651520676946
0.27737417996734 1.96588425714942
0.290867361469178 1.96398045221248
0.218460554034354 1.97470396883773
0.223135871316373 1.97418674072666
0.259994342548891 1.97002074825787
0.183927274666804 1.98005973252802
0.201661488762808 1.97841240562497
0.268990576418681 1.9715494866425
0.355086472611182 1.95980289600351
0.344527363414579 1.96171604596679
0.34899543007243 1.96093133952146
0.319996934053537 1.96609232725499
0.263609458429055 1.97526983080796
0.397238214829326 1.95743641708604
0.291250832428267 1.97894528358711
0.314934378789647 1.9754596629134
0.290774617094604 1.97931129283224
0.354751895717571 1.96991258492726
0.293716900339914 1.98090407789046
0.347924851133053 1.97286643918879
0.422126206851142 1.95978065946784
0.387520545088245 1.96723453276992
0.340208704533039 1.97655437233946
0.285442729710131 1.98598080735574
0.300172719744093 1.98386368288589
0.347808251039515 1.97665608736975
0.497693339108107 1.95028262226819
0.477114632402882 1.955534109995
0.412785826775846 1.97122916450353
0.43471567335529 1.96663693848822
0.446379968495547 1.96405860192956
0.54700786477017 1.94118847110724
0.61145911243777 1.92302674189178
0.627908081372084 1.91779651200158
0.615247970179335 1.92194157435791
0.660795516231681 1.90736098791905
0.718006683164415 1.88754047002706
0.728005706633129 1.88373691413533
0.676010801731149 1.90383132710799
0.589231076501884 1.93464499783131
0.556055862249313 1.94474910852301
0.489005351167528 1.9639206456588
0.425531645672931 1.97972524637619
0.436856238990178 1.97729108393891
0.434446257561234 1.9778235373706
0.566070277753784 1.9489111688517
0.680137383222178 1.91577984962738
0.662181400453975 1.92215455658315
0.672471893377488 1.91860948629101
0.723930435528887 1.90057328688813
0.757601090213577 1.8877480978367
0.814936415485222 1.86473798065882
0.850109667241137 1.84936640352346
0.861239163128113 1.84425043946842
0.912653854016844 1.82024049786511
1.02401512243193 1.76440485915339
0.981389501002189 1.7891436716321
0.907988384024229 1.82940599751803
0.898249820111119 1.83423953524677
0.852628422738086 1.85658089862712
0.928789933462729 1.82160398552275
0.909427815106146 1.83147624138244
0.975391732521667 1.7987215597024
0.888864998003483 1.84564236355661
0.923548960199288 1.82893849903948
0.90926783921473 1.83614995773134
0.800457338284811 1.89003329588018
0.842743857920673 1.87212432304524
0.955397191151304 1.82141299822255
0.927327252155247 1.83613669949117
0.945010818050512 1.82720574539908
0.853739900895511 1.87441006505605
0.879970738113229 1.86246267276226
0.825487598586881 1.88820470196095
0.925672553268933 1.84440572319073
0.953021841444054 1.83067962968709
0.930007876336711 1.84266032311365
0.907836820256846 1.85385026220462
0.9260663029273 1.84492322213031
0.955507865855592 1.83014491644996
0.93134676819705 1.8427592830244
0.865587499029631 1.87599459670984
0.880002877079445 1.86934331367545
0.80737081501544 1.90353522648085
0.831929770186853 1.89311872177065
0.847175774371473 1.88641887531531
0.865404623006945 1.87823244378585
0.90709844689197 1.85902181410031
0.778433351955343 1.92180316873584
0.770663031095843 1.9249505654156
0.823364866786617 1.9038511371147
0.819873750491455 1.9053609518514
0.728080393699049 1.94485948551793
0.730584906020959 1.94392189268362
0.68087600340517 1.96260400850455
0.697206144377407 1.95693867761149
0.728212721962427 1.9458918437706
0.702166025577804 1.95563932060653
0.809079790259022 1.91725227631122
0.794224392139454 1.92352124912366
0.81993230885631 1.91290641732135
0.798602205601713 1.92204917550927
0.831109789498103 1.90854243045341
0.897504264894303 1.87962973897226
0.8839890324298 1.88608312632107
0.970535949370641 1.84551941823279
1.02803051390532 1.81528373432557
1.05946248766229 1.79748319575223
1.1262974975471 1.75808967819232
1.12073348717893 1.76165418973672
1.06275153271052 1.79854129187255
1.048103317716 1.80719686903791
0.989280673243677 1.84131169619623
0.903306360472659 1.88750307498097
0.88244928756041 1.89748468871829
0.88292345905586 1.8972641692586
0.865453173671622 1.90539425733598
0.872070461215752 1.90238860510201
0.918531643415935 1.88109042003021
0.98603950891021 1.84812650188163
0.987276470937014 1.84746653979126
0.965607942025794 1.85904608848299
0.980938613182192 1.85108317787152
0.988073324827244 1.84730230285185
0.988183985893944 1.84724311316322
0.991102707954573 1.84568174077047
0.977463191250484 1.85300595146292
0.990207259998379 1.84628343764801
0.995803666977774 1.84328194681084
0.971479947978938 1.85642244797806
0.993501947533698 1.84489816857433
1.02025946279335 1.83048889440709
0.961125156192818 1.86344857860363
0.978948314773438 1.85425579149303
0.924372049503739 1.88306915325116
0.925227684397474 1.88264913416743
0.911320114429121 1.88948400771019
0.970955803744474 1.86072102110159
0.926052749220523 1.88415219692078
0.962265810109195 1.8663536323205
0.984033724426507 1.85513040037657
1.06172594738048 1.81391940653114
1.09290946546677 1.795667024334
1.0083766374065 1.84711683472633
1.09406017933261 1.80034053976536
1.05319815582582 1.82517223786819
1.04977280150759 1.82714880576472
0.994226655881463 1.85906237116394
1.05887879537284 1.82448640349383
1.05598460865246 1.82616610521273
1.01482666597689 1.84996577703072
1.03493840400299 1.8389331794003
1.08895738910275 1.80853168202603
1.07109825688822 1.81928506510538
1.07204663779445 1.81872670888347
1.0896081877658 1.80837507083401
1.11473732270426 1.79323390259849
1.07686974688804 1.81677372081267
1.06208803612067 1.82553539374435
0.996850752166817 1.86349014336675
1.07761825637838 1.82028457685998
1.09951280230399 1.80732288795458
1.02493006441866 1.85269644886191
1.08867496947708 1.81743213468458
1.09453024558147 1.81392471759176
1.06298581777671 1.83295876568485
1.10155377138461 1.8105920935734
0.995213328530299 1.8752890047621
0.905539988788866 1.922878524403
0.916326743735572 1.9177987245979
0.882709985195944 1.93386085588022
0.90414860963807 1.92407520464973
0.831881361439338 1.95803454876651
0.795885388105797 1.97332762892278
0.775380583414905 1.98159765676826
0.73223560283611 1.99847988313664
0.778045972201842 1.98169513403223
0.680126467030379 2.02013993580335
0.670214596170119 2.02347699458347
0.696226796547822 2.01486125226551
0.696719925191439 2.0146908537453
0.772003712734917 1.98865623174465
0.795451999745654 1.97955351990305
0.857554644976042 1.95459856271633
0.87213345559595 1.94820229956348
0.881859009823704 1.94384855189665
0.744218323027506 2.00629152341884
0.71416637399989 2.01743906147499
0.717259809177237 2.01634399623808
0.685327656508374 2.02770299538338
0.648382810100703 2.04018969835037
0.651588335181081 2.03917096594468
0.671259856572392 2.03288520860117
0.687064221886055 2.02766659815097
0.692600872420224 2.0257905330747
0.689841586828504 2.02673390978462
0.622551721966612 2.04963743299983
0.640262274977347 2.04425807414529
0.660722854445973 2.03784981418847
0.573034939230389 2.06628047146178
0.62645869861811 2.05146463153248
0.606381803383837 2.05759554184282
0.645277624276753 2.0461327846889
0.597936296540209 2.06106255841646
0.647706181119065 2.04662378248373
0.654547383475904 2.04445870989406
0.641577262234694 2.04861118256603
0.602999210454159 2.06069292899714
0.637227718745861 2.05067699543203
0.62286953178082 2.05513866089443
0.540369718505759 2.08014262828819
0.430419824834954 2.10870489718487
0.518880688692418 2.09064864399501
0.446946893107831 2.10850198224025
0.446518586803038 2.10859277189747
0.525603021055929 2.09184574027935
0.569431294601011 2.08083332548251
0.590038967256275 2.07519392439492
0.594938598559825 2.07380081440154
0.538887448674364 2.0898809472325
0.470657519834599 2.10747441461368
0.468153334284043 2.10803366873903
0.390641663806359 2.12524750527218
0.320840995074182 2.13807756355983
0.371161327173441 2.13052646920369
0.32168678487519 2.13914548288231
0.300197537226776 2.14237705691068
0.25749167717208 2.14836115479496
0.28523439225272 2.14503605360353
0.234104346257327 2.15183502911299
0.266333798487543 2.14832869394207
0.263860215099426 2.14863535039622
0.270257373146517 2.14784975618266
0.21169881145423 2.15521800110418
0.316384027502382 2.14493517319403
0.284905385687126 2.14957836222943
0.265363248291002 2.15216847957049
0.234082005554876 2.15602546951428
0.252793779681851 2.15399391205957
0.243391572846778 2.15509735965517
0.209410195498233 2.15893513563466
0.235939609648035 2.15636186249094
0.29639876568892 2.14974668814379
0.249594880856507 2.15619982691138
0.341766203881733 2.14553036571315
0.411953157444858 2.13435013304685
0.401560279287855 2.13635607335881
0.496459442708766 2.1185183472219
0.478191451396687 2.12279931877832
0.464177161557304 2.12595624159213
0.435035103449931 2.13231906202539
0.284723762235152 2.1629855373384
0.293478350992208 2.16183313044307
0.28922291029731 2.16241082522455
0.208753111048638 2.17317367808223
0.225149775610911 2.17159862921581
0.311519248858205 2.16264390468263
0.380038963642067 2.15277394410556
0.304676280420176 2.16607806092069
0.209330706383434 2.17948918186602
0.207424111084207 2.17967230227061
0.224198673895505 2.17807598489008
0.285011481891271 2.17181626254656
0.306238000061798 2.16903066714261
0.266543089129888 2.1746350554625
0.206274975143331 2.18202206471615
0.241180960132493 2.17872226710987
0.30124205042988 2.17207360351323
0.223198947066856 2.18289729956154
0.0737466936696813 2.19817863487755
0.0605678366059956 2.19862077234508
0.0148494701948979 2.19988022671825
0.0804752047404873 2.19943724469708
0.0774373833154747 2.19954839553884
0.066688894648622 2.19992680723401
0.088033130888739 2.1992797750158
0.0913726437193024 2.1991461004495
0.135749140993291 2.19730229485873
0.148609395013793 2.19650778950536
0.169850255787608 2.19507069400119
0.173455589315847 2.19479172037922
0.262617837796016 2.18774517914652
0.278340142458632 2.18585786718029
0.264517578044818 2.18761798827775
0.213243428708529 2.19381784303824
0.22005966265528 2.19315529163166
0.152177201539459 2.19996657013544
0.245616456054999 2.19350314270926
0.142533641198576 2.20504579116607
0.0158896313497897 2.21323203016938
-0.0297281560684489 2.21355953755008
0.0327745507410703 2.21439895035611
0.0272329065198181 2.21448097030996
0.0484731561512834 2.21421976520573
0.0380403723765477 2.2144481571499
0.0771420376910957 2.21377645846764
0.0707255520278705 2.21400004959717
0.0579484718652533 2.21440820950121
0.0283024120233241 2.21518401219978
-0.0785306511077362 2.2165489703043
-0.0815611242394188 2.21644160293666
0.00174038381171521 2.2195069508522
0.073419437715966 2.21945074509668
-0.0257972049035856 2.22273283195051
-0.0899743932144553 2.22198798666222
-0.0120527889315438 2.22514324632417
-0.0350383399433715 2.22501874198259
-0.0989578243376274 2.2240121740014
-0.10452770876232 2.2237643409855
-0.054512341443977 2.22611530581228
-0.126790755908289 2.2243453770049
-0.0862525803060117 2.22665610895367
-0.0647872082630134 2.22748759959944
-0.103228677192166 2.22636951685281
-0.123140398529844 2.22544628257442
-0.126449309154546 2.22526319095086
-0.0886357707452951 2.22741192366166
-0.156912840748903 2.22469496293262
-0.164036535193215 2.2241925124167
-0.175147923081316 2.223373035883
-0.218650342842875 2.21994609926585
-0.246607234180196 2.21719252615984
-0.268095273717156 2.21480251900636
-0.242148552496278 2.21794329262752
-0.233745627876124 2.218860699326
-0.151886580957645 2.22748413130851
-0.225379238375075 2.22247285050802
-0.210636933883527 2.2239678561084
-0.12005543064254 2.23254703141295
-0.117032705014318 2.23270957877339
-0.110764360356655 2.23303814874874
-0.113628140009456 2.23289609800875
-0.223659416783974 2.22729680060575
-0.350365340261218 2.21457331761943
-0.343797389163654 2.21561242632845
-0.278708983608157 2.22571221798375
-0.343548902388549 2.2175928089629
-0.359217930115305 2.21516536725436
-0.427483949739309 2.20409514259798
-0.349367297765417 2.21924585650357
-0.361850804513954 2.21728062628512
-0.378151185797369 2.21462047311761
-0.350642620418932 2.21931761953331
-0.364909439711856 2.2170635235635
-0.321865058406045 2.22414825564181
-0.29998936889913 2.22731397090515
-0.223511056107833 2.23761457561936
-0.25600360152859 2.23436895717293
-0.266748746435138 2.23313782845259
-0.173230707474464 2.24430857633209
-0.116164992540214 2.24871328889027
-0.0838948754303167 2.25038031239739
-0.239238485570476 2.24458905447098
-0.29609453961941 2.23852907826327
-0.307604804080797 2.23700659348088
-0.249478988575706 2.24499931918074
-0.247059138515829 2.24526822872574
-0.322704517837315 2.2369445540713
-0.352845633284682 2.23259635772919
-0.460769828364002 2.21553972282621
-0.515530843384343 2.20415097486922
-0.440792291609117 2.22163164160635
-0.477518446317801 2.21434483240142
-0.381342031936592 2.23508505826675
-0.319118513492777 2.24570140723738
-0.427575068146062 2.23028952104986
-0.413713039318582 2.23294704952973
-0.407387373175137 2.23411904801777
-0.430317886144403 2.22993771244732
-0.450611105345146 2.22602166800321
-0.459790886095004 2.22416341513444
-0.505334614701437 2.21474837342054
-0.466479191931148 2.22361393590625
-0.442360850255781 2.22867358423538
-0.442209207472005 2.22870368322845
-0.477805707252792 2.22164078829302
-0.498078785521977 2.21728068086628
-0.43245223416993 2.23202269944674
-0.481223834759181 2.22257324911449
-0.534252129140124 2.21109174712894
-0.631713528187864 2.18754276503996
-0.616253767907476 2.19200719877252
-0.694967914294399 2.16987775990675
-0.54998988438623 2.21631128760378
-0.646039572032711 2.19247602723242
-0.620756840793503 2.19992588970148
-0.624436002749307 2.19888773429673
-0.62425575552104 2.19893892056557
-0.618318076890132 2.20062456541233
-0.621424591156924 2.19975171596882
-0.602020791494439 2.20523324289962
-0.664915797822367 2.18806313102483
-0.68677851328132 2.18141941737424
-0.618909174342739 2.20278679098538
-0.586098568087309 2.212005470392
-0.601330962447806 2.20796945662859
-0.602473334836444 2.20765833643358
-0.590574480391665 2.21090555200121
-0.625081153230026 2.20168817029844
-0.652679253422565 2.1938527953675
-0.632332050056932 2.19990616299999
-0.636699258448697 2.19865087044168
-0.720990995268223 2.17424113488618
-0.718977747195272 2.17490873964655
-0.7242678292541 2.17315995303689
-0.735105630964495 2.1695479450447
-0.68679195873572 2.18591801540385
-0.616657047860024 2.20795365099341
-0.641146411591022 2.20111404241035
-0.543524065511962 2.22954974163979
-0.522206047010628 2.23474669054302
-0.487863963692163 2.24277160166683
-0.374554900338919 2.26741941187126
-0.393111704555905 2.2643540143018
-0.254571308724105 2.2884058413621
-0.307631182097041 2.28250325137516
-0.352172932874008 2.27650000409131
-0.421697330149254 2.26574462923925
-0.361576758351799 2.27693418885989
-0.381589942131242 2.27375609871101
-0.360967263617709 2.27721707093448
-0.329500340302099 2.28220497013332
-0.278572937244242 2.28955777010434
-0.272099908779655 2.29034535038547
-0.258773705490737 2.29192854337368
-0.239870660524003 2.29406282064215
-0.312232376110302 2.28649657077395
-0.402325148986143 2.27419395860084
-0.428225987186128 2.2696118698356
-0.474452830882295 2.26088987818611
-0.525144055126335 2.25025221065726
-0.594709121625195 2.23401772772094
-0.652896099871071 2.21852799982253
-0.586773868051721 2.23798727519479
-0.613827946392641 2.23089401493785
-0.658402902400694 2.21862926657968
-0.672856571163492 2.21433997967307
-0.700051855305474 2.20607633190101
-0.714333013954787 2.20154450702089
-0.692627185920508 2.20858737602066
-0.715895145314569 2.20129039451465
-0.738052970228125 2.19408431242486
-0.723842322124839 2.19886453485392
-0.659283050794241 2.22011674577183
-0.790841597612357 2.18104928669812
-0.823771170805881 2.16910912723822
-0.7630549756627 2.19216755732452
-0.687803214601372 2.21836137198681
-0.738269484890419 2.20271429871368
-0.78272230244043 2.18781533576885
-0.792694757566731 2.18424754697524
-0.865185329058121 2.15793967904433
-0.839340249075026 2.16830177778456
-0.832899600928708 2.17079492485233
-0.828052902048969 2.17265452638196
-0.847732710357812 2.16515405993226
-0.880038146403431 2.1525053642274
-0.890506509831212 2.14822544033036
-0.885172284846973 2.15043664311392
-0.993141887250443 2.10599371569286
-0.976811931459842 2.1136945758577
-0.928162422592322 2.13617720947196
-0.890412367551593 2.15257949219655
-0.839127609705983 2.17379338130874
-0.846738585661336 2.17085539276031
-0.823481413751122 2.17992681452124
-0.867791890296866 2.16318824622308
-0.783610285082991 2.19695882279879
-0.813853281627959 2.18617176438949
-0.906560307592811 2.1516594179488
-0.933680766186849 2.14023273439472
-0.930004377208942 2.14183656636239
-0.963539077986953 2.12727550273983
-1.03930541433155 2.09295750971547
-1.04040669207482 2.09241064533052
-0.9629930762408 2.13090291937394
-0.908447865480823 2.15555287401354
-1.02763333338638 2.10532270558647
-1.01067839790298 2.11359861351352
-0.984997719862223 2.12587857356523
-0.988300234259409 2.12434839719886
-0.974271183063237 2.13087506420033
-1.01934687853082 2.11026571366242
-0.983716358609938 2.12747674970714
-0.983388634826754 2.1276282847341
-1.02818867485552 2.10692173062397
-1.1261618864248 2.05911029790173
-1.2083099862433 2.01418212715144
-1.20150409489934 2.01826498855972
-1.16527140501312 2.03983486442551
-1.21191041249084 2.01319197155228
-1.17540783096549 2.03516596074878
-1.16964925597624 2.03849181931172
-1.24119924019692 1.99743774932919
-1.27687043447459 1.97527182238142
-1.28965999426196 1.96700429657692
-1.22626684706502 2.00856780815263
-1.25688909607335 1.98987237323176
-1.26709042017589 1.98342877755071
-1.27326851315529 1.97948197466181
-1.26698749949844 1.98352213113827
-1.26326217070637 1.98590170882837
-1.24892014275028 1.99502489014575
-1.28193414502823 1.97435755279002
-1.30402916252259 1.96001143938164
-1.30050778703205 1.96235427077516
-1.37598269862745 1.91233490795308
-1.30775376906758 1.96142768256583
-1.31877860575536 1.95407703086455
-1.39169855166558 1.90486440358307
-1.35751352217668 1.92984006901042
-1.29869809596584 1.9712127908623
-1.31054107442617 1.96341025749387
-1.33492243101554 1.94713613997888
-1.35289183467541 1.93481663158651
-1.38383817875216 1.91317785945121
-1.43134893327813 1.87881242097953
-1.42412224892344 1.88431797695027
-1.42654895093195 1.88248393388318
-1.46938990103795 1.85001900213496
-1.46542398029045 1.85316896107482
-1.47751427350123 1.84360836192171
-1.4688544409321 1.85054857031483
-1.42150784559265 1.88812945737878
-1.39695603327177 1.90661367396746
-1.40634471202225 1.8997346865753
-1.42238271013099 1.88786200035704
-1.39522682084711 1.90832221799388
-1.40134806972647 1.90384680470516
-1.39397882737889 1.9092710192552
-1.39315678785823 1.90987119894447
-1.41061955049118 1.89713297538767
-1.39115347326037 1.91160704202896
-1.43294216216863 1.88119572922274
-1.40087821991507 1.90561943698836
-1.39773563716603 1.90792964417976
-1.45273064902321 1.86764069108674
-1.4042742375483 1.90533215627447
-1.4665977788277 1.85939825276938
-1.45788831079411 1.86626783353499
-1.4510050448204 1.87164489293817
-1.41361952946422 1.90062826023702
-1.5158070966876 1.8246247914275
-1.54672336606247 1.79894109977664
-1.61105664086822 1.74362757151842
-1.65969480157732 1.69868745179906
-1.69412312021288 1.66504942062036
-1.69784163576057 1.66126597546601
-1.72073619119698 1.63786735656558
-1.77250124188197 1.58348322356742
-1.78786953797775 1.56628043700804
-1.73363956837607 1.62818257688379
-1.65759211584152 1.70915560451588
-1.65613957354609 1.71056432508554
-1.64221924593447 1.72404175185999
-1.62363694352524 1.74174214375438
-1.56689132983164 1.79463991344223
-1.53700671248469 1.82073202666535
-1.57124151853297 1.7918320425237
-1.59716726317387 1.76909798854324
-1.49445263202622 1.86183024383968
-1.45416381483155 1.89416924418464
-1.43251635920589 1.91078811113681
-1.43235753453191 1.91090718187124
-1.49063956974806 1.86722075216827
-1.449665932848 1.89993082375932
-1.40740214086139 1.93217851334348
-1.3827857050223 1.95010916740109
-1.3238334171191 1.99191112513434
-1.24077758345466 2.04711041927164
-1.23292837002974 2.05186791939167
-1.19120534189808 2.07693849268779
-1.20077697264185 2.07144878862925
-1.20965505629247 2.06630234307512
-1.2249080155848 2.05737295314666
-1.21617890510654 2.06257004557339
-1.25022696092798 2.04249386569344
-1.3370762648494 1.98933270662013
-1.25225282267042 2.04634449296583
-1.17980778515304 2.09067696143897
-1.09426737100297 2.13894900366305
-1.12614444661222 2.12264097403613
-1.1048390308488 2.13394433430205
-1.13853841554107 2.11649664603525
-1.16354470256282 2.10304487966575
-1.18947155534718 2.08870041535923
-1.21028219374587 2.07684918851892
-1.19130726040696 2.08790681565649
-1.1337458961807 2.12074988633736
-1.16840948699962 2.10221884498684
-1.16540860481435 2.10388672995657
-1.09181294226515 2.14465366725913
-1.09035547360475 2.14539564400376
-1.16006251955742 2.10996839807094
-1.19306056041228 2.09182604558379
-1.23013451313025 2.0706811368569
-1.31500392817259 2.02026255975467
-1.26000523045668 2.05606162121408
-1.31494099244268 2.02239563244833
-1.25659984269211 2.06032845237852
-1.21936365032974 2.08303890585548
-1.15338244526246 2.12166280425596
-1.07503486295706 2.16425426878016
-1.16498715586444 2.11957289641403
-1.11575770110003 2.14663102807243
-1.09495462410376 2.15744387530217
-1.08132680270457 2.16436032222731
-1.11570333834238 2.14718560830027
-1.20275434825785 2.1019528617723
-1.24941981180429 2.07525050787335
-1.31673634371955 2.0347220953671
-1.26055177870592 2.07108099611231
-1.25908697086482 2.07197254315128
-1.35191896446332 2.01556081414183
-1.24373304888952 2.08812552661582
-1.25790217952249 2.07968608376737
-1.3573927880327 2.01950899537704
-1.32885490292872 2.03869044963871
-1.3785133006276 2.00632221773502
-1.35125410079378 2.02505159689616
-1.2313930422053 2.10503116244966
-1.2252942673794 2.10859880031676
-1.27142615552741 2.08179183348996
-1.25927205262669 2.08921478715725
-1.2666115739845 2.08479089824819
-1.26857304567596 2.08359920907278
-1.28075599785154 2.07618177261023
-1.20862238637124 2.12067958911593
-1.15638711207106 2.15044963179539
-1.21466371512665 2.11911185400587
-1.13184350312373 2.16658396181786
-1.09938630543045 2.18353990213043
-1.1325683631163 2.16683313172965
-1.17354255573731 2.14541658904011
-1.06972766980395 2.20220331623529
-1.17470437397667 2.15121052900692
-1.18965758943278 2.14304507640967
-1.2236191319256 2.12419218002398
-1.1785684040705 2.15014319002631
-1.09274154748603 2.19718788075219
-1.0354504072154 2.2256808511645
-1.02163029470816 2.23211036288713
-1.00018953730554 2.24192373397675
-1.05093979416149 2.21928251957966
-1.07145054630708 2.20956966623728
-1.09431071661315 2.19848445705046
-1.12376386945562 2.1838239482212
-1.0760821099361 2.20836028441431
-1.09587274614777 2.19871677211157
-1.10551373475746 2.19391156172827
-1.01303277171981 2.24051279061335
-0.957959472478016 2.26541381202791
-0.988775134687704 2.25238301149261
-0.947650028789662 2.27043654941929
-0.934607464500141 2.27588034234432
-0.925392569664355 2.2796645085581
-0.922580271890989 2.28080611490122
-1.00577078692988 2.24715576317605
-1.05427059688918 2.22544845973583
-1.08064185228397 2.21295549947689
-1.10112805831065 2.20295156960475
-1.09365622134889 2.20668630868809
-1.00921257074404 2.24853744243275
-1.05060820367255 2.2299578126979
-1.03340022525135 2.2380650706895
-1.02028159662621 2.24412244317333
-0.955555019320544 2.27355013141666
-1.0370694101665 2.23929028192252
-0.967530839271509 2.27149527351476
-0.949005690759184 2.27938595798888
-1.02494772287776 2.24776804773732
-1.02744094340854 2.24663117745028
-0.997415590726486 2.26036252641198
-1.00704920560633 2.25611156331915
-0.977911110327641 2.26911778880035
-0.996716180150334 2.26101345556526
-1.00448284427085 2.25758969894159
-1.04922929067822 2.23768039576778
-1.08580153302143 2.22053198263208
-1.08039873275584 2.2231738580281
-1.01318631024492 2.25583716766717
-0.9970584679212 2.26308082394271
-1.07205754917342 2.23003804957173
-1.04030520835577 2.24530251408794
-1.02631395046151 2.2517850162753
-1.03232350728696 2.24904599280659
-0.996726167899613 2.26538535196775
-1.0210706225555 2.25467425816744
-0.992634188499975 2.26755221928274
-0.987526344235441 2.26978820785376
-0.958104841791568 2.28258874521217
-0.926469730744422 2.29586741975591
-0.927405181615812 2.29548992978873
-0.865519305130013 2.32049255854217
-0.751435221721557 2.36304472111412
-0.786246750960884 2.35197484632136
-0.756580008743934 2.36189220564863
-0.814047423439092 2.34348378844459
-0.926897400428547 2.30428350318706
-0.889569952938474 2.31929845859308
-0.866371880695651 2.32819610949991
-0.824394252045236 2.34381688857973
-0.813288942677171 2.34772297580644
-0.827684988282957 2.34273595441162
-0.821934980503938 2.3447674232642
-0.821606003626601 2.34488274284795
-0.824735645699812 2.34378617086609
-0.722630549492075 2.37971509369057
-0.614252480111091 2.41262546352321
-0.651365423432618 2.40317653834849
-0.653401083820988 2.40262478579528
-0.683056478200136 2.39455991151985
-0.684141510364734 2.39425040235054
-0.643910393007221 2.405746182978
-0.737115058859275 2.38079947270426
-0.739414647623596 2.38008750114731
-0.769568111689572 2.37071981487686
-0.764110693380092 2.37249136758282
-0.736870952018863 2.3812644986228
-0.854443493274679 2.34488223598186
-0.790830053669543 2.36806211628517
-0.743543795970333 2.38385367574509
-0.76565409498837 2.37695728951586
-0.741427509564889 2.38476104115199
-0.664824107265651 2.40857720923376
-0.76066491106568 2.38212288732882
-0.770673371829641 2.37892696282071
-0.762959484783807 2.38142594132339
-0.650542815358907 2.41744191087224
-0.650558646682346 2.41743765060287
-0.517266625225123 2.45330797680183
-0.555970842444294 2.44514740339961
-0.505625160248381 2.45659486513749
-0.562592581847746 2.44486962623713
-0.474723013302017 2.46508942319624
-0.471498808341627 2.46571033547629
-0.491256613834207 2.46193220241209
-0.469448994609148 2.46628371833353
-0.404291362170076 2.47868625937625
-0.426367906747181 2.47508541790415
-0.428608428357813 2.47469945687742
-0.423397924434546 2.47560189611759
-0.537417657021336 2.45610129781964
-0.43751827367162 2.47796020591327
-0.486415877057265 2.46932665523359
-0.612190755116738 2.44455111673065
-0.706723256055975 2.42087727218022
-0.726804646019443 2.41501494059316
-0.800736269114929 2.39276503801477
-0.772521514910888 2.40220707543022
-0.76708764858084 2.4039545428705
-0.641681678754588 2.44397084467509
-0.561976683321557 2.4648979499988
-0.540469761113161 2.46980135332677
-0.562190288032192 2.46504822288599
-0.58700633848692 2.45938855975103
-0.555507136694746 2.46690678253692
-0.531040376553017 2.47241629751606
-0.51722636278356 2.47538335410811
-0.479050531884025 2.48336011703238
-0.453119457948101 2.48836232942845
-0.337004056249689 2.50950641574369
-0.306941982724273 2.51354348082301
-0.375270219753779 2.50519956128874
-0.296657395641012 2.51697549013533
-0.24723799976147 2.52280019098492
-0.220532511799817 2.52541736671286
-0.250617565401396 2.52279018416243
-0.253372406900467 2.52251651428933
-0.288713619342037 2.51896669092509
-0.302384198722203 2.51739982524736
-0.279118480216983 2.52019444911972
-0.201384385440537 2.52880371433043
-0.0784433084281463 2.53859427778905
0.0330125322766635 2.54203829598645
0.0445461987750312 2.54188851242963
0.138729676376999 2.54023796170954
0.189793721683796 2.53744920782636
0.0669760531602431 2.54663560743023
0.157500425591653 2.54425483290459
0.171391054018007 2.54339494266852
0.158622215926369 2.54425539284179
0.246604089418822 2.5387701417251
0.207788318194923 2.54254052162694
0.241869236726338 2.53975526936294
0.257973829993554 2.53822157604677
0.289561680216623 2.53501112398056
0.3166425093198 2.53191781590684
0.34925782765252 2.52783893302437
0.318607463261887 2.53207372802811
0.435102989946109 2.51741525113331
0.52615225614956 2.50167855138158
0.645269184244353 2.47662591605077
0.618339666303604 2.48364223125651
0.648738644414693 2.47607395360982
0.61125892138082 2.48589375106724
0.657213321838574 2.47459397719539
0.681852273199306 2.46805025841985
0.618851396598763 2.48545561342714
0.546909788700431 2.50336829079741
0.614256292825849 2.48865512914383
0.530783297244838 2.50925814971354
0.567155749692912 2.5015642859947
0.60068976899483 2.49396143846291
0.563471482114654 2.50292574873798
0.624711687426143 2.48913903961596
0.630975476104779 2.48756698520966
0.604445454155637 2.49429636911368
0.599081375590992 2.49559625189596
0.542095991204681 2.50927590157519
0.546514535932149 2.50832133321457
0.603887337709779 2.49582091322314
0.631060087208958 2.48924621098134
0.676528482070872 2.47771931215541
0.78229925186341 2.44883914886001
0.770716963008751 2.4525391942101
0.714923958991257 2.47007229407453
0.69014385298236 2.47724450985728
0.68530330768957 2.47859305359836
0.663188155467331 2.48470764628874
0.622528814632835 2.49555994647417
0.672108934202527 2.48319195943836
0.640018982776288 2.49187753163898
0.558059776096053 2.51292810391736
0.547880156323111 2.51518874811262
0.602631503910714 2.5032623362687
0.669272222296101 2.48721935277455
0.760653927397137 2.46262995064484
0.795612281480925 2.45183205982807
0.715493282352648 2.47783043905266
0.720281969858885 2.4764476673795
0.740457705674428 2.47057949623743
0.731306303382733 2.47332226422159
0.801462358496554 2.45257868136247
0.776328382400653 2.46079205119777
0.843765828318879 2.43951694862361
0.893905079694904 2.42217507813877
0.942653199309688 2.40418455708085
0.898504580257259 2.42149472441901
0.872233895364068 2.43124255928521
0.833887969576897 2.44499956435776
0.733380163187373 2.47927860956438
0.666849216248083 2.4989587199542
0.670309493075052 2.49803534220025
0.721851694214505 2.48420478258641
0.657621922017377 2.50286844920702
0.680351805060595 2.49689623385593
0.708571435100031 2.48920697709983
0.668504723232838 2.50061226713342
0.716703166819977 2.48772706793082
0.714461235615766 2.48837295839629
0.727940971275951 2.48450265890478
0.846708297724179 2.44970470742717
0.900298076735739 2.43118210328443
0.843011283172693 2.45239614150784
0.816229810626547 2.4616022738917
0.779784019043876 2.47368714311577
0.860994930947055 2.44808690848209
0.937069382607169 2.42133143790342
0.904990730150905 2.43374606341957
0.978321801431907 2.4064778365742
0.969884661356083 2.40990784451048
1.00636415558142 2.39522641095119
0.968826758530446 2.41099790157655
0.971325587430985 2.40999378112408
1.07328458875823 2.36890015356631
1.08076893922718 2.36550919679547
1.09778082092159 2.35773669971195
1.09259434127605 2.36015156558042
1.11808873938478 2.34834934257319
1.13693088534839 2.33937827900704
1.15522942929216 2.33048524107757
1.11290553221026 2.35146534024728
1.15120686605127 2.33333801955362
1.14172554944983 2.33801584877481
1.14233527974106 2.33771809858969
1.10736082154513 2.35480850718564
1.15969377779737 2.3301986651316
1.24471961644827 2.28788298728364
1.22769419687088 2.29714564356633
1.28523890518438 2.26639125728918
1.28817132304431 2.26472832397715
1.41340825388701 2.19349389767107
1.42766763848854 2.18430566518383
1.3924808753751 2.20730382144049
1.41751828465387 2.19150893482318
1.4670634867115 2.15946196083298
1.47244519272339 2.15580581660378
1.50030774388128 2.13677530875681
1.55765521909729 2.09650955839643
1.59757340788066 2.06685132247458
1.56002638947904 2.09587330266802
1.58555070224927 2.07687472988016
1.67112471090458 2.01154487268384
1.65020913296089 2.02892084058751
1.61696577035616 2.05595910619317
1.56614234676589 2.0959305900764
1.69592692895017 1.99895164856063
1.68373844142089 2.00929246107551
1.64165988171418 2.04455327547178
1.54953750196281 2.11852230179171
1.52341360713439 2.13762993860995
1.54381789906191 2.12308851803715
1.5213502074508 2.13942604902804
1.4761421570299 2.17157358547481
1.47732877543396 2.17076697341143
1.46348985724293 2.18018513405
1.52568362842535 2.13843640735353
1.45085615881129 2.19182263149099
1.46745295378981 2.18083654079863
1.47365836087764 2.17666101329341
1.46237715467957 2.18429869492277
1.41177785299464 2.21817467671902
1.43538273138291 2.20315113286516
1.36487870458431 2.24908545895384
1.41235686260267 2.22027289135924
1.47996759801311 2.17726444563431
1.44266120155262 2.20262299042241
1.49478620273993 2.1684824601679
1.52378083946777 2.14849577190532
1.54828198317918 2.13111878945058
1.56212020147382 2.12106516683181
1.46049357270429 2.19591105666635
1.52492095714785 2.15306060486854
1.46052730702855 2.19866787962528
1.4571878580806 2.20088620301287
1.39625672732086 2.24122818153073
1.35640428281351 2.26605574893423
1.30426662157074 2.29726404865891
1.34369560474515 2.27487833000072
1.2692893965767 2.31882762327201
1.15716489594185 2.38020279334672
1.17579247463223 2.37114676660095
1.18892491508885 2.36463471729218
1.22639123322915 2.34579686517578
1.1868020221599 2.36649425040404
1.28080208591476 2.3193530136449
1.2300794599789 2.34736325819135
1.20800986251472 2.35892830183594
1.20454657178816 2.36070185695043
1.22123473121033 2.35218673456755
1.28012129854812 2.3216133450582
1.21026084809528 2.36013390695159
1.17523358252457 2.37809565395722
1.21064000355487 2.36059811765645
1.21355247299464 2.35910444874833
1.27681646355484 2.32656067043594
1.39415492881519 2.26216532233414
1.42453692082023 2.24344113649199
1.43141006792513 2.23907683575154
1.41483701819365 2.24967175141637
1.37435342805006 2.27513221333863
1.39398776132154 2.26327157812766
1.3695595556326 2.27831732875278
1.37592568715578 2.27449047103197
1.36740585342059 2.27964444210191
1.31759273396751 2.30952399255254
1.26389899691904 2.34015648566487
1.19248194150974 2.37872824154857
1.13549554201618 2.40729613388733
1.19935906519997 2.37717240093573
1.16044517065337 2.39680569811196
1.07635371239914 2.43751968953029
1.0356631897195 2.45548770650008
1.05603345583066 2.44689603865329
1.059744940342 2.44529423303799
1.02238584065753 2.46148497046805
1.0477131431636 2.45096519245806
1.13374338298458 2.41418987910505
1.08875721484921 2.43531612559077
1.0804362716068 2.43903617117102
1.02407831685138 2.46400143377396
1.01784306845585 2.46659290251035
1.01783118652145 2.46659780560747
0.933643931357991 2.50133732155864
0.946116303222114 2.49668191015122
1.04583884992327 2.45889210326826
1.0130419801147 2.47284157285096
1.04794218217845 2.45854410624686
1.04124534169089 2.46139860115562
1.02084031098409 2.47003054039558
1.01852008408937 2.47098946827361
1.12424103414426 2.42741222428999
1.08661112036135 2.44484028729582
1.04701779516911 2.46243757071329
1.01124599373069 2.47764758582869
1.02604740918092 2.47160642317053
0.953383962971351 2.50177147696977
0.936924826746108 2.50804378308004
0.965598162803203 2.49733234311286
0.886254463434641 2.52801073101408
0.937459530962639 2.51005957317665
0.934750807894856 2.51107122974599
0.893228585384113 2.52652795219087
0.947964063591478 2.50717677353991
0.913836101047537 2.52008056333115
0.886564225609206 2.529969939362
0.807397619283607 2.55771188203855
0.856120505146153 2.54233143894552
0.76717981380738 2.57228188066629
0.737839053933921 2.58103272514638
0.698338892698673 2.59232462443619
0.607216857078864 2.61687172816516
0.612622273216478 2.61561745965709
0.507729030200923 2.64018524832358
0.470236083948244 2.64739544588541
0.567222194156004 2.63016856399576
0.586566330634861 2.62599680721645
0.743119447221208 2.59102769114854
0.735683231251791 2.5931604343529
0.661447207948746 2.61422129768221
0.756675388541745 2.59012677506963
0.739542785541285 2.59513186561458
0.707565789366483 2.60424444950201
0.700282495128571 2.60622329977377
0.646342111493657 2.62071687998362
0.645920888973927 2.62082076524299
0.676165501857255 2.61336675408002
0.68090146856362 2.61214140088388
0.61540345428263 2.62921463210208
0.60442886518001 2.63178338398739
0.590454111889609 2.63499289747694
0.674689083935102 2.61611736818926
0.702550755755121 2.6089319238106
0.769806286259411 2.59082090168953
0.870501538177383 2.56090148970996
0.88653600742641 2.5554510535252
0.870630006298272 2.56096915676369
0.901539688599797 2.55046106578345
0.911611177652595 2.54690098512736
0.92964064486557 2.54044770565775
0.967549435502262 2.52657552379977
1.0134433910117 2.50900048187926
0.973257924986748 2.5252323221088
1.02085699865311 2.50688700977368
1.06661108571838 2.48825498534839
1.08487174488849 2.48042740271797
1.18273737305514 2.4376236283856
1.11433415447821 2.47081293706562
1.18715918161533 2.43796892292666
1.16462027161984 2.44894415468336
1.153456290328 2.45425329940175
1.12461393411588 2.46780870430183
1.15407500991752 2.45438289204061
1.16819094891293 2.44774543849212
1.25522223255228 2.40620960056512
1.28930731156378 2.38842879337215
1.29761832593432 2.3839423914228
1.26743746002388 2.40037032392606
1.28864877189392 2.38917038074547
1.26878715914655 2.39988315497079
1.33649090044908 2.36408906332391
1.3981748017927 2.32921729215043
1.48112746800486 2.27942274183938
1.47639180000819 2.28249989283049
1.47262585468025 2.28493582319742
1.44032101579196 2.30575607578184
1.47040255403238 2.28696524522951
1.38902996689159 2.33928368785107
1.44426832190844 2.30648401894444
1.4488583665941 2.30360983638727
1.4474370588192 2.30450376973859
1.46405081737609 2.29406882485488
1.4874181421276 2.27915604171093
1.43882436628311 2.31086921205241
1.47984246762275 2.28532997194383
1.47912576317078 2.28579406671253
1.50216210668612 2.27088736550135
1.38631763384236 2.34751695973774
1.41716191941221 2.32930197866535
1.33810726822805 2.37739932380854
1.3301892642682 2.38185593256687
1.28343074191574 2.40796905032344
1.29641930202069 2.40104623820105
1.30378603374738 2.39706864999332
1.22312486491022 2.44094094601451
1.22779678221815 2.43859990690193
1.29866801142864 2.40291735523357
1.34279305058406 2.37906976982686
1.4199821668286 2.33550273779256
1.40973502704635 2.34173298343361
1.34106952572422 2.38306996038543
1.30206455668992 2.40501995606044
1.38239249491589 2.3615308527736
1.34744314175878 2.38198949867688
1.40150259043818 2.35140916513184
1.41314133073663 2.34447216542988
1.3676419687127 2.37189711418647
1.30176872491943 2.40987979576573
1.31931196359983 2.4004032901375
1.33071223209436 2.39413746360956
1.36851456114619 2.37312612970099
1.40971085271123 2.34936939626555
1.40551602548628 2.35188645189489
1.35838588329478 2.3800519996322
1.43011355902978 2.33911429651688
1.34116965358887 2.3934938047579
1.30938638192398 2.41130323437246
1.30269321003792 2.41493776195678
1.24864816800253 2.44409135357508
1.2942367087368 2.42080087886083
1.21838840665911 2.46135177988765
1.16494015318609 2.48780908392676
1.14967763221645 2.49495590384604
1.14545891986594 2.49689988979732
1.11667455211111 2.51010478877313
1.17496020427861 2.48417515236123
1.13531537224403 2.50292628587195
1.15934307688469 2.49202743415896
1.14155475509478 2.50030293202621
1.07126047776013 2.53239694972282
1.1096927514055 2.51613923948065
1.1290143426703 2.5076178391401
1.22046246203846 2.46644480361397
1.30805351643576 2.42310242119145
1.27423147638735 2.44136043539318
1.1218011589633 2.52091915421306
1.1337628954043 2.51559621881456
1.22133833070523 2.47612653828695
1.21784799261337 2.47784813192637
1.16764063249139 2.50252475837136
1.25341359743482 2.46250437547517
1.20335933098405 2.48798197413606
1.19462135954845 2.49220825855861
1.28720097872005 2.44783091162485
1.31174899579106 2.43492224565067
1.3918077362992 2.39179274833163
1.3909632714636 2.39228415072928
1.46795158451032 2.34752027276467
1.49434888563237 2.33101351009324
1.43072162520363 2.37180320320562
1.42310711601794 2.37639643545295
1.32741583290679 2.4337012453343
1.40566004168149 2.39102443701203
1.37847654284587 2.40700535193488
1.4779123289332 2.35005911434939
1.51232447206474 2.32841790103327
1.51489194730984 2.3267503070662
1.5617936850851 2.29621369784999
1.57692704697817 2.28592058399006
1.53633485882629 2.31392283386743
1.59207550121584 2.27691369479718
1.62435489234421 2.25434313012138
1.5988079299656 2.27275085730796
1.56536308988097 2.2962782383985
1.60499553446364 2.26926096981405
1.63544390502256 2.247725545097
1.68557415463421 2.21125080227821
1.57853251365682 2.29284562784718
1.66108096730693 2.23601431898966
1.71737823199905 2.19419244240446
1.75372334856671 2.16574538788614
1.74634296633124 2.17172168995751
1.71914361092918 2.1935934625768
1.66190792423158 2.23844970726479
1.6991468531806 2.21080214792521
1.71595003476037 2.19788779775078
1.70971015759162 2.20275943744757
1.63488747733654 2.2608343657741
1.68135201029503 2.22723425591018
1.68204753967717 2.22670919676035
1.6541359036687 2.24779353895677
1.693910348626 2.2185237967353
1.68752041862936 2.22340270250328
1.64906478261448 2.25258979979043
1.55855953387053 2.31884643398069
1.58642004567136 2.30012062892117
1.60291461221218 2.28874413384695
1.55223608511791 2.32423667772876
1.4520513034011 2.39114485229231
1.49613743293185 2.36437302297981
1.48415643998682 2.37195440369027
1.46917451669532 2.38132874828217
1.54976860310321 2.33160576146978
1.59793511288438 2.2995905100866
1.6865120393667 2.23804034261259
1.66417093585692 2.25487584790916
1.7058279854669 2.22413160480648
1.73826361940196 2.19925465419203
1.74399560062648 2.19472416727881
1.78732529462205 2.16029305432558
1.74246033153262 2.19741222351027
1.68511387618449 2.24288567747991
1.69370383395803 2.23643191249965
1.65065181191175 2.26903624728485
1.74331926064295 2.2016236211814
1.77214693711113 2.17879690223495
1.68562041201213 2.24917414404017
1.70190887399669 2.23696692385929
1.72007249713304 2.22314784094395
1.77615947791694 2.17975276333514
1.73532290757369 2.2130282167172
1.74193130810577 2.20784630862443
1.76347169451586 2.19085152355725
1.72029860499057 2.22560263312539
1.69404725196733 2.24589384113927
1.63019339183804 2.29405794146231
1.64320009554917 2.28481517472297
1.67673501332704 2.26069743395056
1.61775663999463 2.30444106019192
1.65708242181361 2.276833695543
1.55273244265793 2.35277974136708
1.52472451600303 2.37126375651053
1.54273079860637 2.35968570221269
1.54316739759087 2.35940025966439
1.46265019158633 2.4120625948245
1.63073644134387 2.31013680486432
1.65271077380852 2.29462502017311
1.65596065493603 2.29228428323098
1.66439005739576 2.28619482961476
1.6564025875346 2.29200984819868
1.68365234274254 2.27231684161252
1.71208763083411 2.25124797545125
1.73374905763155 2.23477433003745
1.72234879945716 2.24361870711882
1.74952195635034 2.22275881055799
1.73385672363781 2.23508883415377
1.78744139333036 2.19352084884122
1.88973300968669 2.1101661502239
1.8888085389617 2.11099404846562
1.88416087986232 2.11515253399024
1.82318529360107 2.16946909623049
1.81598557376994 2.17551961952994
1.85335510547148 2.14432590844624
1.88793691863142 2.11443661795919
1.91208102898117 2.09287883896992
1.96989218758581 2.04006182081623
2.00261454779982 2.00846497356031
1.98708607189807 2.02394821681095
1.99109319113666 2.02001407918761
2.02848054760202 1.98316200391756
2.04126876475789 1.97008155477224
2.03441347613844 1.97718455337571
2.0768549643686 1.9335146109541
2.08328737985982 1.92660533084309
2.0914928593461 1.91773253703016
2.04006270446292 1.97382263281578
2.03827201170827 1.97567341993474
2.09804245328061 1.91400917069441
2.04796220629227 1.96890466746687
2.03791158793781 1.97935884886016
2.14764181808503 1.86638261532228
2.13059355776935 1.88600000592535
2.13621568871417 1.87964874615105
2.17276350883848 1.83811224796343
2.17660845616852 1.83356728001527
2.17617715324606 1.83407927518361
2.20836257142698 1.79589053783693
2.18508441623464 1.82451511465581
2.17357931823825 1.83829390450372
2.16353184410896 1.8501739319109
2.22623427060314 1.77685180036246
2.28630277947825 1.70159140272293
2.28982125465309 1.69686388731654
2.28477668751167 1.70367124360909
2.28540651982826 1.70282658170653
2.28923557681967 1.69768750770628
2.32651599537486 1.64741697199941
2.38914001071762 1.55897805467254
2.35355982850253 1.61350482409301
2.34895407599813 1.62022306497616
2.3687384654684 1.59154021056437
2.39031319688758 1.55942987124933
2.42523376277703 1.50590320036321
2.40733616616343 1.53472700229776
2.3851008518862 1.56960478586803
2.32187003036885 1.66568749893334
2.31408559929081 1.67653853625885
2.37634827840017 1.59059886592968
2.42123695196579 1.523535369009
2.40981513848811 1.54168717395765
2.40019537722889 1.5567238472223
2.40297500384079 1.55243815007941
2.36524542029422 1.61083870288925
2.41393681516848 1.53934358762569
2.43935892908591 1.49947764918414
2.48666336712095 1.42252251526203
2.48365388568388 1.42778328770204
2.49301899521269 1.41149251663655
2.50206882465409 1.39550844556645
2.51324148960463 1.37547648033551
2.54688589659106 1.31400213254383
2.52673775146466 1.35305460087245
2.53083180629953 1.34540923098038
2.4985424837076 1.4061482557602
2.48795272069991 1.42496488669418
2.50495015597592 1.39528779378141
2.52194554961274 1.36477608563692
2.50842481131392 1.38976081839934
2.50225082528627 1.40090444795878
2.45630938959592 1.48296357450271
2.42656174322066 1.53223614219503
2.40621400148313 1.56446032115906
2.43991871225164 1.51262088114881
2.4477998880574 1.49990822554378
2.43815393370847 1.51565009932874
2.44249292193628 1.5086701761785
2.44128524430085 1.51062537097395
2.46513008354567 1.47209030111507
2.44922478015424 1.49872497281179
2.42495201776242 1.53839165763476
2.43208637855987 1.52714583312358
2.45514966760769 1.49041593482484
2.43832432410119 1.51813218204962
2.46631626804255 1.47317335791156
2.48997598318048 1.43356339617247
2.55324552179053 1.32366966421296
2.58565486709829 1.2611548102366
2.56730252294386 1.29878129954657
2.55769740878663 1.31776774000242
2.58024720320163 1.27400012527555
2.59022892627663 1.25378402597035
2.62686040561774 1.17810598618339
2.6072582864474 1.22181345505178
2.63395453610131 1.16484566030418
2.65596935796921 1.11506564060161
2.65773916605973 1.11085014342658
2.61014151402249 1.22472881984431
2.64650392113135 1.14723327404938
2.6387235623367 1.16518145470593
2.6639722642958 1.10800208190626
2.71436383551208 0.986845497215111
2.73803215253402 0.921744704889356
2.74081251104214 0.913485681593192
2.72285516593721 0.967364704680726
2.69934188911025 1.03354785873483
2.69828012735726 1.03632088753258
2.73160741742727 0.949546254717149
2.74045015881399 0.924107896298748
2.74106230268469 0.922292578223454
2.74692500905091 0.904868559217333
2.75023753547007 0.89481266593734
2.75184568791526 0.889869954031377
2.7703269149937 0.832718361472516
2.77707171431456 0.810279443394876
2.76357158357371 0.85654845777701
2.75160132862822 0.895169339193714
2.7655144598362 0.852402693106699
2.75293651114151 0.893210282373537
2.77024518070524 0.839863753183713
2.76141475536811 0.868990433720934
2.75871289734361 0.877576202132478
2.72689292472828 0.977604175354304
2.71273710023714 1.01708990855976
2.73426714090842 0.959665938852599
2.72187704519986 0.99496763103222
2.70743875393876 1.03446565320881
2.71224386935659 1.02188954141714
2.71852437854133 1.00522015412787
2.71397903502568 1.01751261275536
2.74757295812367 0.927908609965333
2.75173291331972 0.91559082319094
2.73368808415933 0.969823073076128
2.72120900278093 1.00499847466479
2.6944903381233 1.07734392855502
2.69723547671312 1.0704782014543
2.66212286785841 1.158949852866
2.69013409510429 1.09460769999058
2.71803840902281 1.02602938990439
2.71029339217359 1.0465465929025
2.71101310592081 1.04468271467045
2.68395487292062 1.11490042121087
2.69990145940728 1.07651141561623
2.68864920227599 1.10473218969229
2.67366972278447 1.14118859601516
2.67669792237427 1.13409388302376
2.67020792546697 1.14941162831628
2.67355317284081 1.14164025570249
2.69502949083567 1.09134588509907
2.68229958231382 1.12278182062642
2.69416429530424 1.09443729801854
2.6930666970797 1.09713924353199
2.71758907253908 1.03694597902864
2.72646918043997 1.0136733257926
2.73115832630208 1.00106096700764
2.72007521449043 1.03129861896226
2.7168573222745 1.0397858880214
2.75207664392813 0.947761296206378
2.74371631199892 0.972037740422807
2.74080648623736 0.98025114209958
2.75051429963398 0.953107855260213
2.75404750647703 0.942911594793208
2.74655777282344 0.964787539904865
2.71271452447009 1.06113252051236
2.67494903022974 1.15767748805338
2.65752533201136 1.19793697753404
2.6490894192711 1.21665136086664
2.65557303271769 1.20253419276701
2.66742557324724 1.17636006217779
2.64888324411993 1.21840525267006
2.67599052239503 1.15947246732689
2.71296680095819 1.07413351036434
2.73677168663983 1.01400889463294
2.73638262561095 1.01505895564704
2.74710976383902 0.986140877040353
2.75210392336828 0.972228560124559
2.75790740226224 0.955800553698576
2.74065138886514 1.00559178566349
2.75494577297954 0.96663370721195
2.75728390209951 0.95996994317425
2.77109274847571 0.920307336974575
2.77857361308025 0.897782068702646
2.82404267868102 0.757058445126299
2.82742228177163 0.744451567247408
2.80601339439385 0.82576238431463
2.80160489842466 0.840742842341865
2.83820750352882 0.718772089109761
2.83364332113516 0.736794626313749
2.83002225641861 0.750720903030509
2.83520845438379 0.731170287604155
2.82218014466241 0.781689263135049
2.82920953255861 0.756310637784329
2.82096019351156 0.787169794727573
2.81985482935642 0.791131059885173
2.83188486896857 0.74825198836626
2.82602294948972 0.770437403618536
2.81805297661608 0.799671869834671
2.82792576385422 0.764880052698863
2.8343159767599 0.741254063697424
2.82604827859156 0.772867069490159
2.83769879703643 0.730266046758574
2.84084730157227 0.71803145421046
2.83160927726558 0.754581129394789
2.86111189325245 0.64387085865289
2.85281869266384 0.680722619403247
2.87278263632175 0.597056365303295
2.86854676841302 0.617437569633594
2.86950357093883 0.612992370752944
2.87208265385622 0.60091932059066
2.88207367439143 0.553167424803188
2.88982886213901 0.512761895762518
2.89448081241253 0.486544385692535
2.89846183078133 0.46286107617089
2.90308493879954 0.433910916349259
2.90043835358938 0.451617918808463
2.90757588346128 0.405778361678044
2.90542271649109 0.421206725895657
2.90489682193134 0.424834270059691
2.89812435435515 0.471142491700862
2.88980261144609 0.522331773542918
2.87008322092916 0.631429379888825
2.87978127064746 0.587348108635445
2.87198304754925 0.625582975645997
2.87093404244758 0.630398843382249
2.87256224943349 0.622983736401874
2.88634735976122 0.559420941391472
2.87351137613865 0.625648543359338
2.87172607844506 0.633848152048235
2.88946982461118 0.553457953812433
2.91242253774448 0.433627402033775
2.9185349595295 0.392573827274867
2.92106746449622 0.373746274934283
2.92301154625267 0.358552025926493
2.92305382377916 0.358207368278176
2.91473291641471 0.426107870174234
2.91656977646505 0.413543078894048
2.90815923077538 0.47285961594667
2.91438560144427 0.434566480469877
2.91474477935564 0.432157682322091
2.91137747044213 0.454868943691739
2.92072385617748 0.39504763199895
2.9388486901029 0.261044462387783
2.93245814225762 0.332989498081562
2.92079678133399 0.435684787234319
2.92552517344816 0.403986015845842
2.9235115974466 0.418567627709036
2.93020661647799 0.371805851385063
2.9291349867464 0.380251378851096
2.92875940932632 0.383144509612968
2.91766490217441 0.467951002718716
2.92839227628452 0.40106604520879
2.91616204967675 0.490365305426048
2.89094538023667 0.640326759930897
2.90265641021953 0.587453836065577
2.90118427461292 0.594727775893529
2.89713409960873 0.614485225449225
2.90172473489593 0.59284160331056
2.91928075594919 0.506911836822982
2.9011637133237 0.611247009232399
2.91330017099148 0.553643699830094
2.92591692705122 0.48725371363953
2.91058980421669 0.579291776950708
2.91852306892435 0.539431933792194
2.92412264616331 0.509136183162011
2.92755918237495 0.489399119301393
2.91002793481315 0.59427009833233
2.92171877649119 0.537022264460082
2.92661434055766 0.510387500128858
2.9446088940472 0.407204882448931
2.9473215988447 0.387588578671784
2.94377601222027 0.41455011627588
2.95838233550723 0.310828654308428
2.97152881620471 0.185704037480447
2.96802342354598 0.241795307432584
2.96670538327415 0.257974175589832
2.96108358724967 0.322624881387641
2.95609561428769 0.368404998555959
2.95200272688321 0.401246481580317
2.96790238499038 0.284271414524275
2.97699256828215 0.189366421291625
2.97355801290854 0.243360396320885
2.96834579093246 0.307047194404489
2.95926765984294 0.394809052191104
2.95733737106917 0.409277416355195
2.96317876018508 0.367068983538916
2.95949641758072 0.396794838575149
2.96438235162808 0.360353073451325
2.96262026528605 0.374848572558144
2.96153027706913 0.383463307725275
2.95068170211634 0.467248072886616
2.95021436626737 0.470199308896605
2.96840533053523 0.356062084311458
2.96660451103089 0.371075090333608
2.95598803317349 0.455949801472818
2.95648963475975 0.452697846363701
2.96985751513634 0.365394581968771
2.97958564277064 0.286326214815487
2.98085675770935 0.273098659580463
2.98587377507339 0.218338192663138
2.98512058784439 0.228638369500518
2.9853281326913 0.225928647607491
2.98675248987901 0.207107778149432
2.98766542542111 0.193942108912703
2.98292333066684 0.26699376654821
2.97971785645116 0.302806152535376
2.97858806406805 0.313923702525202
2.97144592045375 0.381690180654445
2.97656438730648 0.341843078948932
2.97684895953411 0.339365194766004
2.97781728750521 0.33087120022055
2.98054575643633 0.306315173748322
2.979518555519 0.316310171050251
2.98249662134209 0.288257951452028
2.98893376274208 0.221655270138724
2.99199474036801 0.180379195956522
2.99243778947626 0.173030229826711
2.99454008872949 0.136672422659301
2.99850394561702 0.0498229461905796
2.99840579359142 0.0557300484097469
2.99864690724264 0.0427575750432033
2.99876543135239 0.0344453179805933
2.99848713990127 0.0586730166165574
2.99850160577615 0.0579337374335986
2.99820701883419 0.0731808017112913
2.99988675868698 0.0043620992827547
2.99996095586685 -0.0466645103803233
2.99906485961173 -0.104272610328732
2.99783868342243 -0.139539608147551
2.99830348381792 -0.129553937239093
2.99595193581766 -0.183976479014362
2.99524138331135 -0.195547420953194
2.99260745838953 -0.235891808457307
2.99938526600536 -0.149906128177412
3.00019777123198 -0.133649179679627
2.99779394957035 -0.187610905512535
2.99946418268421 -0.160922613009317
2.99507434153725 -0.242745615021003
2.99903881534243 -0.19383064792437
3.00310968435916 -0.130844250653925
3.00424742017039 -0.104731177929108
3.00232463410518 -0.159886912736756
3.00287905588795 -0.149476090815284
3.00104554204485 -0.186310211162461
2.99796118325202 -0.235992411335687
3.00084664459876 -0.199336566919538
3.00115959206606 -0.194625402421864
3.00361622178835 -0.156743719129456
3.00325812267673 -0.163605826948711
3.00549774403583 -0.122493837456152
3.00350653242834 -0.17135002580408
3.00800294643496 -0.0925346957331786
3.00628011520697 -0.148538353268852
3.004274919153 -0.189121683375017
2.99911071841991 -0.271157114019675
2.99468900465936 -0.320063111492688
2.9974195614513 -0.294514499022818
2.99309320851144 -0.338545930326593
2.99545254112325 -0.317687010503783
2.98874769694041 -0.380906600481618
2.99282751890087 -0.348894662455769
2.99192632905198 -0.356625092495946
2.9884697718448 -0.385624074153867
2.99423708395683 -0.340929152164329
2.9987082793287 -0.301660527269432
2.99204890180389 -0.367859213254551
3.0083635631665 -0.235160988350979
3.01167276189815 -0.192827126100351
3.01568526561556 -0.130157789077462
3.01597108556039 -0.123535496225571
3.01676105867343 -0.104249249437402
3.01783457582123 -0.0731838485373958
3.01673228157662 -0.118638436545369
3.01522379748819 -0.15699609514503
3.01610710783845 -0.140031479648113
3.01536022844659 -0.156118349887138
3.01019421150484 -0.255897793090927
2.99983939932262 -0.377704219460033
3.00092554518381 -0.36907772555303
3.00255115174456 -0.355860118754174
3.00849747379013 -0.305688337299545
3.00358788324906 -0.354007127838361
2.9944577943734 -0.431471738473098
3.00960043865898 -0.326380245415315
3.01885154698193 -0.241074409483328
3.01098080023536 -0.339635745971616
3.01925523143476 -0.266280235635068
3.01019826401804 -0.368973911673953
3.01565636361188 -0.324445121419781
3.00587987955692 -0.415315701396601
3.00721704858112 -0.405637835975488
3.00333998728453 -0.434380630151621
2.99995090008147 -0.457813031163098
2.97445050094113 -0.624911694036781
2.97340864842568 -0.62987069667036
2.96774233177611 -0.656619480221677
2.97185324969201 -0.638039243891603
2.99305448965716 -0.539288305777456
2.99519538330157 -0.527406328613013
2.98916773169086 -0.561637988904312
2.98861095281091 -0.564601295330336
2.99034068363819 -0.555445289953526
2.9857631493712 -0.580089277753757
2.96110174235008 -0.707023394826949
2.96992667454194 -0.670063483343631
2.97055257638892 -0.667289294573204
2.97526741784037 -0.646300370376778
2.99018842209927 -0.577610980972444
3.00264437357068 -0.513128754867056
3.02725479534018 -0.369117444340228
3.02814766314019 -0.361794738869072
3.03054846177008 -0.341700547384927
3.02712242968151 -0.372086089215246
3.01382582920564 -0.48026115596906
3.01248610148645 -0.488668469269366
3.00554676749156 -0.531447262107031
3.00275282923964 -0.547248100083536
3.00577432341576 -0.530669147713549
3.01055012929812 -0.503618404785174
3.01003554680211 -0.506694496495048
3.01019296077673 -0.505759373531466
3.00411399452807 -0.541940336985967
3.01227399464048 -0.496707367856286
3.01296226708001 -0.492533350507248
3.01403516593892 -0.485970132453122
3.01739339501103 -0.4651420612556
3.01296097945034 -0.493895301503656
3.01648818876 -0.472377898961032
3.00699410832675 -0.533004743597554
3.00245193628519 -0.558629814916436
3.00692247737553 -0.534602123600052
3.01353736697507 -0.497396023316985
3.01606722638894 -0.482068546780149
2.999172202333 -0.58777245275894
3.01875068492226 -0.487871138109113
3.01863241652801 -0.488602935438883
3.00675270869362 -0.561996827629853
3.02432478440438 -0.467984043850409
3.0255038346459 -0.46036448734126
3.02005327656309 -0.49618541800369
3.00865135841735 -0.565583669152819
3.00530276822289 -0.583396666569147
3.01938971906711 -0.510829312667548
3.02050916875781 -0.504212513663827
3.01972376708022 -0.508917499962349
3.02154780235298 -0.498094365239011
3.0385737266859 -0.394811437662684
3.05011083265962 -0.306018804649662
3.0531967807627 -0.275260944037115
3.05478263467616 -0.257670638662361
3.05574939802003 -0.246209294482802
3.0549408713648 -0.256244069348528
3.04146397657074 -0.416915560517649
3.0364489818134 -0.453500728694642
3.03477763891217 -0.464691333537353
3.01154878532057 -0.61639290481634
3.0199375367434 -0.575407465236509
3.02581647297453 -0.54455277308685
3.03756903875758 -0.479249447305384
3.04408912102856 -0.437923995293241
3.04094787481421 -0.45975936748192
3.05235728292477 -0.384295075070155
3.04786948969617 -0.419940466422266
3.03045594845576 -0.546325526443749
3.02522943592102 -0.575316879096941
3.02674478746894 -0.567348598875918
3.01517084889115 -0.629094337439836
3.01740449036306 -0.618388771911517
3.03188246672735 -0.547744036953032
3.04666630753185 -0.465912260243256
3.04243864436906 -0.493557548888273
3.04663218646697 -0.467707281651497
3.03913784268373 -0.516525228008597
3.02520686531124 -0.598492493540863
3.02203268012553 -0.614537083772517
3.02538141328289 -0.598069434698429
3.02561931622692 -0.596865983889431
3.03241364343991 -0.562424336666681
3.02871032421927 -0.582391459350665
3.03240230511187 -0.563191417065148
3.04355909059452 -0.503119723871536
3.05255880470157 -0.448677092458715
3.04685469828022 -0.487484779706616
3.04414381547575 -0.504428213333941
3.0270614315033 -0.607517676113262
3.04380520488584 -0.524088942074759
3.03728498559106 -0.561957089698516
3.04523095896918 -0.519010419784238
3.03979747183984 -0.550890749331945
3.04272234620487 -0.534751386470921
3.03701306858308 -0.567237036887158
3.03167858291767 -0.595798117399335
3.02614096977596 -0.623975888815417
3.0318092879384 -0.596485836509641
3.01531285355705 -0.680333666439488
3.00902327880908 -0.708209746246349
2.99440386317647 -0.77032434180829
3.0008211491834 -0.745379075292162
2.99926647773508 -0.751638026095587
3.00929806643412 -0.711608907478842
3.02836406193095 -0.630981384719825
3.02671279702509 -0.638906549263075
2.99408454219834 -0.79347744314831
2.98109860803011 -0.842478186767211
2.99220811109216 -0.80316734806022
2.98609229817664 -0.825951871181001
2.97226275742942 -0.875950287013074
2.95694826413383 -0.927915220122004
2.89914648083553 -1.11210972311258
2.92424527774067 -1.04667994832644
2.92603910978505 -1.04166828750955
2.93967753400676 -1.0033580469588
2.9180210131531 -1.0668081662968
2.90055655087997 -1.11457839294712
2.90956793136214 -1.091127356344
2.93489669066772 -1.02358643603969
2.95343613508507 -0.970428879284797
2.9631692344574 -0.940806834840071
2.96609459518554 -0.931593106167724
2.96871479871415 -0.923250653359689
2.99663771115905 -0.833464458140955
2.98247375497622 -0.884389539375211
2.99714834637865 -0.83490163639336
2.99550365472757 -0.840805786831517
2.99259622318677 -0.851163971733137
2.99860381711861 -0.830041951173147
3.0026831938802 -0.815304822873194
3.00879647219048 -0.79279025221595
3.02561170698911 -0.728973096291322
3.02212885199191 -0.743428728339889
2.99910565167846 -0.837020857995458
3.00427969065636 -0.818481905958107
3.00262053987125 -0.824571903759116
2.99094089774942 -0.867102498330037
3.00403693480442 -0.821929669394981
3.02746224193218 -0.736313478081755
3.0277620930708 -0.735080595583477
2.99462938922015 -0.87155263057212
2.99217298699501 -0.879992756890517
2.99403006911459 -0.873678260652529
2.99099035839684 -0.884095121984928
2.98231818660232 -0.913434026338933
2.9786312384127 -0.925471734943951
2.97875035604841 -0.925088354774272
3.00679953992472 -0.834771018027767
2.98872050418569 -0.899890715727404
2.97414919992925 -0.948284987434892
2.98409737709245 -0.917084068362308
2.9964801043387 -0.876791945566236
2.98856632570892 -0.903837677833956
3.00541347746232 -0.848132066473545
3.00789198451956 -0.839349308683469
3.00254280419304 -0.858518630039258
3.01287479245583 -0.822384018714592
3.02522425897251 -0.777140682849998
3.01001507961091 -0.836346408890546
2.99151019035497 -0.902945601658988
2.99061203556152 -0.905921239628977
3.00355077569197 -0.863208087241724
3.002313529428 -0.867513111755258
3.01200926426537 -0.833957842692999
3.02759961391217 -0.777650107259198
3.01546803442984 -0.82488158709054
3.01475271973224 -0.827496518298758
3.0187024691609 -0.813106708107429
3.01862576628194 -0.813391471678796
3.02172534475713 -0.801888440511637
2.99776598437289 -0.892173576023798
3.00926892103887 -0.853522899536201
2.99411988600928 -0.906933909742329
3.0085197548679 -0.85939468638506
2.99028637563998 -0.923225057312671
2.96487061648883 -1.00554561145521
2.97436288812028 -0.977557465593689
2.99208167483108 -0.923645441523446
2.97862602130157 -0.967234044399135
2.95166338785158 -1.05026627642408
2.95062449153029 -1.05318598574368
2.9408478566601 -1.0805763789726
2.93353953453256 -1.10046637831257
2.91610562533669 -1.14694036686456
2.89650898910743 -1.19676498093934
2.94203950553659 -1.08656828215872
2.9461818481412 -1.07535229528673
2.95595405220581 -1.04857903190348
2.97633304244959 -0.991130468697313
2.98478996865861 -0.965734590244958
2.96583286239621 -1.02432520217743
2.95766085577448 -1.0479864434892
2.98565641459231 -0.968976482086128
2.99458232165953 -0.941473552774653
2.97103156943627 -1.01638236573249
2.97503125835822 -1.00469070080827
2.97827408179514 -0.995088241979494
2.95493037261876 -1.06495537645058
2.97065962833932 -1.02131142995745
2.97099430532172 -1.02033796449824
2.97592039513067 -1.00599430065438
3.01305380516721 -0.896146688002299
3.01028294244586 -0.905462973581365
3.02878194685194 -0.843961577013386
3.01042291857976 -0.909847862487771
3.03969863532278 -0.812982999388506
3.05982943836432 -0.737715036123147
3.06635172272972 -0.710662479608251
3.07370369147123 -0.678940357415415
3.07736873686735 -0.662347937417957
3.08592620235302 -0.622588657944559
3.08294772942254 -0.63735177246949
3.08437334795303 -0.630455882944394
3.0850841498327 -0.626978433637259
3.08363518423671 -0.634108153822182
3.0779743327633 -0.661636582010576
3.09459661028378 -0.584308718117935
3.09268941450024 -0.59440954568371
3.08136145671835 -0.653348463092343
3.05926911262102 -0.757541709783204
3.07232510402594 -0.704816175698545
3.0745252261647 -0.69522574529711
3.06175250202589 -0.751711085256491
3.08238134924034 -0.667688878039478
3.09202279032112 -0.62317922819408
3.0941161550817 -0.612792599026552
3.08709459276292 -0.648245914616441
3.08868404800104 -0.64067656699635
3.08826592082315 -0.64269234658144
3.06640983998681 -0.747715208559857
3.06293016445234 -0.761985496467206
3.07301172936816 -0.721460933429324
3.04715158676321 -0.831610378625776
3.03735187417503 -0.867518071134657
3.02256473054897 -0.919290777549347
3.04083500406998 -0.859219377171222
3.06156991507297 -0.785837136431115
3.05822132949038 -0.798883006118886
3.04816756447023 -0.837370041630731
3.02001077003113 -0.939865501537062
2.99314964770272 -1.02617665839329
2.97824921249369 -1.06963821253384
2.98553089746504 -1.04936343899132
3.01783520384937 -0.957454857800118
3.00618863197072 -0.994164092009151
3.01334007909494 -0.972539292622646
2.98088385931192 -1.07310245611638
2.96273056517016 -1.12352901249232
2.97493835070918 -1.09133724979874
3.0187629617432 -0.971873247178043
3.00981503985458 -0.999666640257202
2.99469316891526 -1.04519585244756
3.00015237934942 -1.0295541330927
2.99485875620285 -1.04497991360108
2.99467355682832 -1.04551068549558
2.9799007533175 -1.08782467104141
2.9937619629763 -1.04985437104389
2.96729222456092 -1.1253354074843
2.94857748428256 -1.17468256473478
2.96783498237549 -1.12634420764573
2.9666254391181 -1.12953126606677
2.95892227554157 -1.14976302211847
2.96983971724325 -1.12166691812002
2.98423853812203 -1.08354313160507
2.96497032370795 -1.13661065271992
2.96902452943967 -1.12603482391521
2.96384482699177 -1.13969218450157
2.97490217035053 -1.11093683252164
2.97720239836126 -1.10477720840882
2.98447854765266 -1.08516912004829
2.98395072773981 -1.08662075295767
3.00604916748723 -1.02593660424551
3.00331770212968 -1.0339399439549
2.98247675071126 -1.09447730755141
2.99022551252678 -1.07336174690695
2.99965160219018 -1.04710206895952
3.03164565973534 -0.955448132995814
3.03380122026727 -0.948608519724035
2.99888322334371 -1.06028183856246
3.03415072077501 -0.960531845183869
3.01624620098925 -1.01708906594181
3.0086241363595 -1.03969281250935
2.99368538621211 -1.08292200840233
3.00075515665973 -1.06337797078124
2.97878602836072 -1.12537283699249
2.99919045463908 -1.0713636962733
3.02168535573498 -1.00839115680837
2.97696818726782 -1.1423879815473
2.98862308358918 -1.11201628984971
2.98469377480847 -1.12257658742067
2.97710196704188 -1.14276159896857
2.9549606163442 -1.20044384763227
2.94100791335999 -1.2347892173813
2.9436588611422 -1.22847521795886
2.94447343981954 -1.22652333345473
2.89995314566539 -1.33340171081149
2.91606056759772 -1.29837043064852
2.9243482839672 -1.27975672663156
2.96153911702595 -1.19477264600794
2.99015418184747 -1.12384313980579
3.01294218700137 -1.0632122149966
3.0390354887434 -0.989268736443753
3.04380650954968 -0.974612151217049
3.02694040312887 -1.02728660684567
3.03356784277282 -1.00775859519453
3.01965841474094 -1.04962893377568
3.00799724875731 -1.08317673038749
2.98058742186778 -1.15929421108995
2.93297446827854 -1.28170883994644
2.92074483423471 -1.30969429443424
2.92071467465617 -1.30976155320875
2.94787334175828 -1.24919883677009
2.96758899208177 -1.20267362533593
2.99354690534728 -1.13862265087257
3.01205888622115 -1.08995289797915
3.00156687038873 -1.11894733395983
2.95871088751584 -1.23390814979554
2.92169848189859 -1.32265787358257
2.8966606013413 -1.37796555297214
2.89793975132303 -1.37527661539507
2.86626987191547 -1.442010392024
2.83459333531856 -1.50497353223198
2.84314288721534 -1.48887058935122
2.82396804419754 -1.52548681303745
2.84753074544034 -1.48186774352079
2.85746578097446 -1.46277675563463
2.85765899056251 -1.46239932976681
2.84736839361635 -1.48250807590945
2.84069747097053 -1.49532053515107
2.85567236454163 -1.46687235879325
2.83822861968586 -1.50083142811519
2.8514650345702 -1.47579998831257
2.82529436293474 -1.52636561759208
2.86366647830391 -1.45533904309585
2.86403690550547 -1.45461015454937
2.87151603492168 -1.43988421399266
2.87986723838734 -1.42322967022485
2.88182571653759 -1.41926674197791
2.89017859565368 -1.40230619387803
2.8554573134784 -1.47386738856914
2.86700261386524 -1.45149962829329
2.84091818338066 -1.50302160523544
2.89082892914164 -1.40868341030561
2.90494012659525 -1.37972512377699
2.94491371280197 -1.29556279856114
2.92631577320826 -1.33783734318392
2.90660061115303 -1.38096126253593
2.88704564709858 -1.42211989023512
2.88459991884419 -1.42708496326399
2.90153184042124 -1.3928600776655
2.83615950107297 -1.52904024905769
2.8021058634496 -1.59220506630246
2.80478463569606 -1.58749072166337
2.80194250023894 -1.59251221738231
2.81778742835521 -1.56463388965734
2.80242940811488 -1.59229252382326
2.78741946113703 -1.61870997928173
2.83163100584818 -1.54257767534088
2.83348453963798 -1.53917523808699
2.85257326036221 -1.50403460320983
2.86067882270064 -1.48866147925547
2.86271039200931 -1.48475752434085
2.87056184840783 -1.46961939878433
2.89241249694543 -1.42693920681973
2.90049547392467 -1.41055497439025
2.89100945208781 -1.43006088795116
2.87941376668655 -1.45350271226851
2.89404739975006 -1.42451323454407
2.87703022561855 -1.45908540091792
2.92929546914446 -1.35602859198902
2.90675596128861 -1.40471847849209
2.86357951275372 -1.49406264323945
2.83129608238412 -1.55593834184293
2.83237356265183 -1.55397768210547
2.83070438470403 -1.55702002662893
2.81074643355057 -1.59330411987989
2.8506571762771 -1.52289761281116
2.88825220137817 -1.45252483975333
2.92372489847556 -1.38198966357159
2.90216242969772 -1.42760702852021
2.94882749181981 -1.33274227416926
2.96953561774525 -1.28692344466522
2.98965989890217 -1.24048729500557
2.9702356760957 -1.28730101105542
2.97662871719661 -1.27255011861178
2.94504388235231 -1.34643037295335
2.92618214061813 -1.38768661480634
2.93828740833513 -1.36216052136209
2.94716323152185 -1.34301467247045
2.95025761466874 -1.3362242386638
2.91055000994729 -1.42389490036867
2.95688101604903 -1.32919078264524
2.9273162668486 -1.39495970520806
2.95743608842806 -1.33175340373931
2.9591570368063 -1.32793167906728
2.95205991569737 -1.343746872124
2.93448795119663 -1.38235049094446
2.97238956914066 -1.30189199513157
2.95183241284277 -1.34882666957425
2.92978536634637 -1.39707540895903
2.92743440954754 -1.40200556432643
2.94436618569489 -1.3666514506412
2.97231382162005 -1.30643999427495
2.94172904768377 -1.37602416706537
2.91651158963604 -1.42993523245454
2.92174654290064 -1.41925796433716
2.9058390378774 -1.45200585018717
2.95449371287321 -1.35463526868447
2.96475300761262 -1.33225948790656
2.94415900519474 -1.37808849581487
2.94764966495249 -1.37063102309737
2.97401096239745 -1.31393898251758
2.98229128653857 -1.29519703552038
3.01979618614955 -1.20883910522493
3.03933513505361 -1.16002893427098
3.03171727740421 -1.17998811091188
3.07658435262289 -1.06471212984971
3.06160160046236 -1.10800618047993
3.05843738285221 -1.11674942927231
3.05262589844958 -1.13266531933767
3.0673024476312 -1.09311081601991
3.08290050230008 -1.04934219662381
3.08388407020592 -1.04645253679622
3.09133627994027 -1.0244909570021
3.10363017080856 -0.987394923500772
3.07459958507004 -1.07864534380358
3.0702763632956 -1.09096837096929
3.06848007498116 -1.09602360602492
3.05968485924032 -1.12064711240522
3.04913141626517 -1.1494610087036
3.09134020045897 -1.03749537528658
3.06741437839707 -1.10878519240848
3.0495191552442 -1.15829168399906
3.02638502679089 -1.21919859443691
3.04307344656239 -1.17777336318442
3.06233732950308 -1.12800028078426
3.06580140181574 -1.1185958877749
3.07242010197139 -1.10045562779616
3.08057821526427 -1.07767856105936
3.10515168190398 -1.00743453028881
3.11796922396093 -0.96792783175962
3.1212261518148 -0.957436346258493
3.09708555705229 -1.03613427326697
3.11128563925521 -0.993689128236728
3.10920284442993 -1.00021045311115
3.13026478349878 -0.934738391048216
3.13332595439906 -0.924487099823663
3.14021015712872 -0.90115475576792
3.14064261730083 -0.899647782835322
3.16147138042496 -0.826935214226366
3.15028033706425 -0.869719900007431
3.14355147687837 -0.894093029717657
3.10976443472922 -1.01288526130551
3.15409680061935 -0.876775851859823
3.14990038141228 -0.891871970630672
3.17723209129895 -0.795342237404739
3.18336518805582 -0.770841750798428
3.17994160563153 -0.784980208006593
3.18751645539673 -0.754294619148289
3.18936099077742 -0.746499936899133
3.20506881203154 -0.679389532890165
3.19671689608733 -0.718790294923691
3.20390237090158 -0.686833924745436
3.20587567838266 -0.677628956427238
3.18439694834105 -0.779245243024531
3.18514630555616 -0.776182983934274
3.19190536319969 -0.748446499203298
3.17921846460295 -0.802552410202168
3.17804693388681 -0.807193293510544
3.18138241128052 -0.794060994482108
3.14584888239261 -0.936425050392495
3.16415238868954 -0.874935810219005
3.17054414839823 -0.851820398192235
3.18546346146336 -0.796289512999592
3.19463318969228 -0.7596070831196
3.22290187684024 -0.640719189366673
3.21829783998239 -0.663878100909281
3.20920308319124 -0.707966972188572
3.22046724787894 -0.656906691885405
3.21800729151969 -0.66896656124588
3.20444348827113 -0.734214094206782
3.19251501510331 -0.786275364167725
3.19498162777139 -0.77626017313139
3.17359975573188 -0.864265059506055
3.16044533387686 -0.912568377483213
3.12633506643178 -1.03070049584722
3.13445958788711 -1.00605708447205
3.11226346980021 -1.07521104822338
3.11928304989566 -1.05489244868843
3.11995818483948 -1.05289609636903
3.10759540040622 -1.08952969261178
3.09769703674761 -1.11776215803758
3.11551809943414 -1.06837396513913
3.13763891310041 -1.0038667816994
3.11257065744428 -1.08221894541683
3.12064078218181 -1.05900845407743
3.14005881713649 -1.00178821985164
3.16019501180741 -0.938672249462838
3.18874899786054 -0.842540543913886
3.17146088928839 -0.907970557083675
3.15953215573951 -0.949636568843464
3.13489558841624 -1.03160479670953
3.16380623279926 -0.943749591088463
3.16131877095885 -0.952088505720955
3.16490716294869 -0.940173593518072
3.15894764235832 -0.960235132721303
3.17244127462513 -0.915844257628777
3.14721631298958 -1.0032223339522
3.17619609553779 -0.912309640627981
3.17811630718454 -0.905624444655691
3.18803167650559 -0.870828346651759
3.19532778250872 -0.844117896604322
3.21778637992923 -0.759103018253076
3.19181869749794 -0.869178268695419
3.18985044233461 -0.876406145712164
3.17467603163558 -0.931636361654011
3.17832063614273 -0.919216882284313
3.18871870116889 -0.88326412153161
3.19135512130998 -0.873746241202165
3.20531545597618 -0.822756167160908
3.21263089811576 -0.794256472241316
3.21497308720924 -0.784782719978753
3.199418562017 -0.848504026022187
3.17969580103174 -0.922871814100095
3.1749644520931 -0.939173374212302
3.22017480163372 -0.786335509980319
3.22281805604801 -0.775510943174952
3.20456715192539 -0.851356866257296
3.21842910128868 -0.799179513431676
3.20210827285771 -0.864906209745264
3.17802781019089 -0.9540583604072
3.15795795537613 -1.0209122965968
3.1518303290768 -1.03986670265501
3.15307209595486 -1.03610291399066
3.13935773956869 -1.07783849242722
3.12584504881658 -1.11719612401401
3.14179948853537 -1.07255659713988
3.12252579021934 -1.12901431291261
3.10567953441115 -1.17560616531702
3.09876545383866 -1.19387156674716
3.11468989029127 -1.15253873419998
3.10059529098448 -1.19062882580894
3.08344695102911 -1.23528595233006
3.09833230053948 -1.19813003270175
3.07164531833083 -1.267141856731
3.07551942714331 -1.25775073123598
3.03858376628666 -1.34806778667301
3.07421161883657 -1.2677615769586
3.08512634304444 -1.24129431956094
3.1157961808533 -1.1650671725661
3.10672937613345 -1.18931497233582
3.12619297039082 -1.13847215823608
3.11749934645146 -1.1623444557269
3.1006342899007 -1.20757786525179
3.09378198913645 -1.22517215819613
3.13914824735491 -1.11061412514596
3.14201972192383 -1.10249790894066
3.13878530754824 -1.11171569853876
3.14401171832127 -1.09695960454174
3.15187430648114 -1.07442452739888
3.14308021092937 -1.10022241558137
3.13344521823544 -1.12774735457539
3.12242978619383 -1.15835372462587
3.14894304289111 -1.0868852425201
3.13188846650783 -1.13629606120695
3.12362438813571 -1.15907372683793
3.13422679288184 -1.13050097148071
3.13351818980177 -1.13246551889385
3.15667714356205 -1.06838497811457
3.1708899800006 -1.0263913738897
3.15742075873413 -1.06800261482441
3.16239600106792 -1.05329391167483
3.14505521984028 -1.10535764868293
3.18070555942675 -1.00392234696038
3.18423242448722 -0.992748256315653
3.1660644377754 -1.0510219344686
3.17856410392437 -1.01336834496638
3.20587204015197 -0.927713384184859
3.19489330869202 -0.965652265765988
3.18723197724355 -0.991000040993308
3.19587207938314 -0.963211939392068
3.19315300584853 -0.972233641507308
3.20695645122558 -0.926898331953068
3.19766416665757 -0.95904851597509
3.20906939216594 -0.921021158325016
3.20098034619027 -0.949205429248342
3.19850517876146 -0.957552370857606
3.19643784226931 -0.964457879817347
3.21507918911424 -0.902676118547199
3.1954464583087 -0.97260239990265
3.20501641294712 -0.941160694989545
3.22471716349203 -0.874072014831148
3.23824023875262 -0.824181282538969
3.22306429377616 -0.883808159204366
3.22119431887553 -0.890627568223946
3.21373378070727 -0.91761061256343
3.21718689245903 -0.905516831461466
3.20492328586649 -0.94908787620959
3.21694897288091 -0.90847898707807
3.22477554773012 -0.880764871198167
3.238058203017 -0.832132616008674
3.2333694017465 -0.85037803882251
3.24688125173201 -0.79900229731744
3.2331368468631 -0.854855015932758
3.23685315361987 -0.840799616963815
3.22161215077355 -0.899473392655547
3.25210871233256 -0.790244932895043
3.26083964538736 -0.754314372289893
3.24797780914285 -0.809915043680069
3.25213953100636 -0.793225416334589
3.24176317761792 -0.835767357562556
3.23049708785285 -0.879466114908917
3.21961326139498 -0.919445107937543
3.19664359357666 -0.999877802047552
3.21451276990111 -0.942749433057794
3.21373974768157 -0.945385223342037
3.21159065335268 -0.952690848282818
3.21879271874922 -0.928412158134729
3.23516637204068 -0.871644917925628
3.24120302172706 -0.849239502987134
3.23974428948298 -0.854806892799764
3.23616118520683 -0.868386967685727
3.23221589494509 -0.883089624087225
3.2230726359774 -0.916555068772444
3.23767276417051 -0.865213610671059
3.22829715078718 -0.900297626599854
3.21889417423964 -0.934014923525311
3.20969954098646 -0.965702373765646
3.22757303109878 -0.906296355340293
3.22040263969664 -0.931832110588116
3.21188935851859 -0.961253926886075
3.23409380378767 -0.88706102168505
3.24730331622327 -0.838901085361988
3.2633066105768 -0.776953912171386
3.25537956898219 -0.810248508971484
3.25573911216199 -0.808803952753566
3.24318436248082 -0.859341526712295
3.21191913778883 -0.97733755583293
3.23843292251047 -0.89020273526413
3.20837316842935 -0.999555912245755
3.21768299273776 -0.969673251208021
3.19946455228156 -1.03012780735577
3.19026123639441 -1.05871230214769
3.19952567018919 -1.0307954035222
3.23914087579394 -0.907832236603591
3.2478944522121 -0.87659951976206
3.23735081868196 -0.915664803368435
3.24393292790166 -0.892393627505092
3.25568623597557 -0.849669271461304
3.27155061724809 -0.788881563248238
3.27593186278088 -0.770712211605524
3.26773773161221 -0.805541574601258
3.27021136370752 -0.79550710687563
3.28075356302033 -0.752169693930814
3.28112989769555 -0.750528227468401
3.28032790935994 -0.754034328650553
3.2822859593078 -0.745516087971287
3.27402918783551 -0.78186820097055
3.29733258130717 -0.684286549348058
3.30303154399164 -0.656825282782065
3.28807251868147 -0.732050968762952
3.26609765667189 -0.83075303044811
3.25447161714262 -0.876460694544672
3.26887954260966 -0.822961222422038
3.27419997584252 -0.801827960150525
3.27866168558441 -0.783608927321633
3.27069558808299 -0.81693950556149
3.28610374394952 -0.755251477170052
3.27397771037987 -0.808011922554129
3.28359332187736 -0.769050495332923
3.286005762923 -0.758750163488713
3.27553761970555 -0.804085743756008
3.28938594217279 -0.747672977376908
3.29847250694396 -0.707696651730126
3.28076723656407 -0.790218375456399
3.26946558858172 -0.837139679201378
3.26727632905304 -0.845689875627782
3.27509758276433 -0.815472892013703
3.24194566185103 -0.94861744790329
3.22100198712246 -1.02019346158464
3.2178536914662 -1.03013340625858
3.23964085503513 -0.962076294149672
3.23485070151329 -0.978206383983104
3.22462159896127 -1.01203321246027
3.23784701646095 -0.969893323769182
3.25861860630717 -0.900550408870689
3.2780486674544 -0.830243229891744
3.26941297290209 -0.864339535649563
3.25653603661652 -0.913047272374386
3.28664272986452 -0.805666707893286
3.28212608795797 -0.824091930308641
3.2904776834353 -0.790829877394306
3.26385731153566 -0.901591676062177
3.27418731332532 -0.864195976030195
3.26458834294649 -0.900563684174062
3.25924747092513 -0.919924612055682
3.25148677703208 -0.947420367264379
3.26210188481821 -0.910989988737649
3.26786717230854 -0.890345464186093
3.28445322648423 -0.829469069416762
3.25463498354144 -0.947540529646601
3.25389066542537 -0.950097131399942
3.25021370417975 -0.962689980571719
3.2619889809822 -0.922934538211016
3.234247116554 -1.02098445652061
3.21552515331594 -1.08029138840603
3.19691041173693 -1.13569881867176
3.21876732407796 -1.07417318398528
3.21209158631254 -1.09417707805358
3.20067874778387 -1.12768087131444
3.20263757526822 -1.12212116230526
3.19471950277645 -1.14472007349033
3.21492983093494 -1.08831647664543
3.21885735312064 -1.07671442107849
3.20055997470004 -1.13141476679593
3.20106113216597 -1.12999708640716
3.15017769090858 -1.27413994132171
3.17385000633423 -1.21561261828005
3.18077837174614 -1.19752330900849
3.17589825940507 -1.21048552499994
3.19984929648357 -1.14764623002485
3.19120743203311 -1.17174134153103
3.17338386504722 -1.22028336818377
3.15419474658957 -1.27018525202952
3.14304453961154 -1.29787406688332
3.13436852845816 -1.31888464886275
3.15293942700563 -1.27475035705599
3.16538126342069 -1.2439769931889
3.18103409350551 -1.20414733770388
3.18230923482064 -1.20077875657559
3.18878373210703 -1.18362001489026
3.21756503492219 -1.10608047597469
3.23674629692954 -1.05028258486181
3.23460926799472 -1.056868450981
3.24130326656884 -1.03638106694782
3.24475486741445 -1.02558611376644
3.25046832514804 -1.00750984543364
3.259775851649 -0.97748153333928
3.26955710562552 -0.944862302771737
3.27020826640856 -0.942609056601506
3.27702432891829 -0.918961984883313
3.27357888757766 -0.931248450790338
3.26637010734775 -0.956589175648243
3.2735224920844 -0.93216663743145
3.27109048390656 -0.940707206414921
3.29782194591416 -0.84775476553036
3.30750614649291 -0.810082586622264
3.31901784167006 -0.763081202832823
3.3239099820041 -0.741802863132734
3.28264761101032 -0.926693504088459
3.28435125987972 -0.920658629702851
3.26518906816083 -0.989017700571802
3.26933568050301 -0.975327881591047
3.26631136714598 -0.985465493520106
3.26026664744516 -1.00550063102601
3.23733536486979 -1.07985373778373
3.25175178640437 -1.03663418902841
3.25461340678103 -1.02765775426452
3.25605712889371 -1.02308545641139
3.27308525749763 -0.968891978061104
3.29892143119992 -0.881612899309373
3.31486116541955 -0.821967752481376
3.31241631299867 -0.831827441405526
3.29304910205308 -0.90894952500145
3.30412675978113 -0.868816085431027
3.32519740464638 -0.78868395768551
3.33823515075293 -0.73371507047349
3.34132704807129 -0.719647647401473
3.34559156846407 -0.699847461314714
3.33068782465983 -0.771094186302997
3.34035602641859 -0.729333059768433
3.3654345635723 -0.614472994681362
3.37323275422199 -0.571762736341369
3.36937523722647 -0.594520957281935
3.35396737297496 -0.681843154475664
3.36455826249167 -0.629746865678668
3.38232037888822 -0.534848933289666
3.37109628073346 -0.605828781169306
3.36733933329142 -0.626734079732912
3.35649258244307 -0.685011891569201
3.34280824310091 -0.75206384214539
3.3445024405658 -0.744533394683774
3.34406291327346 -0.746507785775462
3.34265326035669 -0.752822479512568
3.3330224762438 -0.795584714688646
3.32561948206417 -0.826598817318648
3.31317292269379 -0.876674524493092
3.3017739240918 -0.919754199399562
3.28478721603343 -0.980733828261161
3.25714686994318 -1.07331007358652
3.24134576314327 -1.12126129180529
3.2242905581416 -1.17056453349904
3.21204568465724 -1.20429272945185
3.2105116543107 -1.20838423929346
3.20282060274225 -1.22881831141347
3.1991587233505 -1.23836271895666
3.20697700826255 -1.21816513549009
3.22382140315788 -1.17382009098534
3.23586219868233 -1.14075082030164
3.21886556776157 -1.1889635890524
3.23204228330756 -1.15329043946423
3.22163230117275 -1.18246392541093
3.21709000059663 -1.19483945919524
3.17704241731456 -1.30266706627109
3.1829839624008 -1.28817637923974
3.17774415320166 -1.30112354153497
3.17616054391243 -1.30499120282858
3.18476870544482 -1.2840401780588
3.20158726958427 -1.24232556689858
3.18191438214917 -1.29302440756191
3.1626651183709 -1.34039359015713
3.15334499667992 -1.36238446208273
3.18383876081737 -1.29180426886343
3.19488887642921 -1.26456965813756
3.18915197148883 -1.27906373812849
3.17450224131506 -1.315590624532
3.18792678935902 -1.28319737312117
3.19687835785557 -1.26095843652834
3.18607922985731 -1.2883372125302
3.15168316614826 -1.37339924683798
3.16509896234908 -1.34261261349452
3.17505192470391 -1.31914932221827
3.20137869389001 -1.25578359267751
3.19165033025624 -1.28058418431222
3.2055472107488 -1.24594844247113
3.20845807363625 -1.23845944205053
3.20693081932971 -1.24241607659496
3.18859424321588 -1.28974654194244
3.21101646731421 -1.2343128793157
3.20569368139722 -1.24815989778069
3.16686746210371 -1.34787866464948
3.1743934387876 -1.33019623424543
3.15594932386506 -1.37421145236665
3.14618135570844 -1.39664410816088
3.12451099654479 -1.44546032381224
3.16609401291032 -1.35557436169816
3.18270466796252 -1.31677833766787
3.17407573485169 -1.33763480599343
3.21314916931773 -1.24491739189783
3.20584626133733 -1.26376629935432
3.24235093044022 -1.17116345259011
3.24544100651121 -1.16260861679692
3.2490882188702 -1.15242736372661
3.26651237325312 -1.10330269304348
3.24675102744059 -1.16180946640292
3.26118544708494 -1.12147155544071
3.2669931523607 -1.10458302729716
3.27308551576251 -1.08656382093281
3.27936090492969 -1.06766029682024
3.26964469883257 -1.0975040088268
3.28089007506911 -1.06400218605214
3.25842362289194 -1.13327832188752
3.25917608266028 -1.13111483509255
3.24709266914543 -1.16593178833432
3.25979364752825 -1.13055986159686
3.25105814705167 -1.1557473195359
3.24431171487319 -1.17472468848726
3.26088144758572 -1.12896300621532
3.26747822060615 -1.10990897642174
3.25133470690408 -1.15743411636215
3.2491532132443 -1.16356212481522
3.25708989797429 -1.14139957402143
3.2330438758212 -1.2100171358498
3.24678074040961 -1.17331361768073
3.2524434567569 -1.15764381030979
3.2423229013236 -1.18607788822273
3.25107236045972 -1.16215992127223
3.23036246201361 -1.22009461441872
3.21858098322415 -1.25128764353197
3.22743595470459 -1.22851075209438
3.2301753553714 -1.22131403835675
3.24431109924376 -1.1839273138516
3.24153980263444 -1.1915214864361
3.26126977735858 -1.13784599749083
3.25533674414493 -1.15485112995198
3.26963864120609 -1.11453641768589
3.26833613822857 -1.11835748086338
3.25548047730483 -1.15592741882762
3.2558389525233 -1.15491783201766
3.2090356399823 -1.28686145939406
3.20936577633921 -1.28603820112671
3.21420588304986 -1.27395949862987
3.19293497250344 -1.32762610725412
3.22312478293438 -1.25501974540911
3.22935139429891 -1.23902864608487
3.24637760494014 -1.19465225717117
3.23263650920065 -1.23199265075286
3.21254839319108 -1.28470203759368
3.20340608421375 -1.30756345538219
3.2119854869005 -1.28654473491204
3.25292110063868 -1.18434494841694
3.25529801084985 -1.1778165283054
3.25912843643462 -1.16722983972773
3.27609355566904 -1.11985998964123
3.27493527214238 -1.12324848930408
3.29113456449831 -1.07601794822133
3.30817175896755 -1.02390757246742
3.33891384112361 -0.924582115038206
3.33543907277047 -0.937130434933545
3.32494722245679 -0.974473078153093
3.32088057762852 -0.988348658432954
3.31584023622217 -1.00528435388633
3.30804495593972 -1.03099638642044
3.32892723621639 -0.963993705472559
3.33069084382898 -0.957903498262476
3.35405424683459 -0.876667473326112
3.3436637291787 -0.916420698957169
3.34009732733636 -0.929433116177233
3.33908512517116 -0.933070660060544
3.35734219475078 -0.867735940974456
3.35703201159816 -0.868936065271759
3.35280357376299 -0.885272136173911
3.35788405289097 -0.866030766338941
3.36254595189268 -0.847955061730655
3.35113202911868 -0.893216705361384
3.32676498313388 -0.984635940765877
3.36727256408717 -0.847773983683495
3.37837539568147 -0.803674658945189
3.38119275721883 -0.791831427616898
3.38037545856436 -0.795321367766533
3.37704574153535 -0.809473752179939
3.37743967139969 -0.807830315110789
3.37569247832607 -0.81513511550026
3.37465757720258 -0.819420917782526
3.34508789682739 -0.941199046419555
3.35817335976234 -0.89469238679788
3.36680521031406 -0.862293261695257
3.36125750735202 -0.883954146764844
3.36738427928269 -0.860656944955028
3.38049326509401 -0.809367063432409
3.40174453737683 -0.720606615827716
3.41198506885302 -0.672264467360274
3.41173350138942 -0.673541263132327
3.42971720724631 -0.582447197913884
3.44416739886549 -0.497357818100845
3.43446743433908 -0.564529380256202
3.42949629732065 -0.594772639152146
3.44257159237674 -0.519379668747227
3.43798372907773 -0.54978911450198
3.42802817944812 -0.612043925915677
3.42641991499962 -0.621051736656078
3.42716910083693 -0.616918384921445
3.42503249654929 -0.628787871022513
3.43417647864234 -0.578980237542502
3.43171073148117 -0.593605626034404
3.42822782899675 -0.613740734780464
3.42478669645333 -0.632962183969169
3.43911298791061 -0.555446506674325
3.46029978318587 -0.424265948460659
3.46456463939777 -0.389481914816432
3.47381388926108 -0.307206916162163
3.4862007489003 -0.167139610397713
3.48627852003006 -0.165517458891171
3.48968201778217 -0.0938299089152656
3.49132948379613 -0.0325580544471023
3.49125446117271 -0.040603028311026
3.49072357093568 -0.0862516655068819
3.49103967251668 -0.0734585996209859
3.49101916992165 -0.0744329630449879
3.49196284454506 -0.030173187997126
3.49241504006767 0.0221596965349182
3.49237340130422 0.0287220537169687
3.49278150016217 -0.0208995231603843
3.49311635935632 0.0350629975867344
3.49408426979268 -0.0613641196697629
3.49456322131823 -0.0340925316403787
3.49416677829694 -0.0747288568085735
3.49524834382392 -0.0241570898322298
3.49588408702843 0.06782751584929
3.49518421115945 0.1038996745094
3.49586113655048 0.0811279098236413
3.49480490092435 0.126641877636521
3.49123169131775 0.225248047082404
3.49241993118041 0.20683092551734
3.49686216117868 0.131822159076549
3.49425989605471 0.200852756884476
3.49421100111189 0.201703388165164
3.49235261362028 0.233897185585117
3.49190432079642 0.240590710396697
3.48969434554238 0.272666022555316
3.48723820990054 0.30410067869949
3.48612388609488 0.316879053841252
3.4864335294799 0.313472532685573
3.48752894613034 0.301289336581867
3.49299899681216 0.237971595880982
3.49169011140719 0.257183701382736
3.4962073809006 0.195854366996837
3.49512399391453 0.215193969351172
3.50055274268537 0.127021656051195
3.49934432065964 0.160324205931064
3.4978706348002 0.19248986808262
3.49683884257798 0.211239300202043
3.49698889363262 0.20875536678759
3.49342264030854 0.268495858532118
3.49163678595982 0.291731762609726
3.49187018965964 0.288938234277478
3.49459638263945 0.255991704991521
3.49413406766125 0.262302863591416
3.49809354076714 0.209558758247497
3.49867474425528 0.199856924810815
3.5038794578043 0.108743745408635
3.5006446272232 0.212974626734199
3.49954790774464 0.231001305353523
3.49498287958771 0.30015907357881
3.49121498943178 0.344031515714638
3.48214619455562 0.436061202419278
3.47075353146996 0.527036776924614
3.47364293178824 0.508008889692505
3.48297879894299 0.444172469479803
3.49830170010349 0.32401792693728
3.50124604932236 0.292228877561427
3.49789978703475 0.332321039952255
3.49947673137101 0.315722652866222
3.49625282178261 0.351456536660171
3.50061568024783 0.308055277531447
3.50450754013062 0.263829754631182
3.51006719281132 0.189979688829252
3.51539138685691 0.0916098106451089
3.51453605863672 0.124431769745792
3.51529709240207 0.10293661126952
3.51327421403709 0.172018139668226
3.51399737119755 0.157248479855514
3.51558011936858 0.12187915280456
3.51732580236221 0.0715252712267736
3.51836077862322 0.0206292921518685
3.5185212733539 -0.0067433564802713
3.51833962519478 -0.101522998340719
3.51760798272351 -0.126878501430808
3.51779258277744 -0.121760608202284
3.51653041689357 -0.158225913772426
3.51810335951237 -0.123267666850925
3.51712190523338 -0.151278723475283
3.51942470345699 -0.097740315102251
3.51957076228325 -0.0924810416820062
3.51927340922075 -0.103797470712286
3.52122732314902 -0.0375496393878085
3.52069959168664 -0.0870377962623069
3.52245138064819 -0.0161775154819769
3.52210880539792 -0.0907689856388467
3.52420313874618 -0.00950257205706137
3.52401399284835 -0.07965079748537
3.52105458078038 -0.210584948396338
3.52249593126051 -0.186485060207614
3.52354784184651 -0.166615636055806
3.52179741832618 -0.203633176326163
3.52384625816411 -0.168198877348233
3.52360452933821 -0.173263210904277
3.52385326719047 -0.16820470010864
3.52149282528078 -0.217655464148503
3.52072552979515 -0.230069696697661
3.51811718898904 -0.269984784161519
3.51593169841765 -0.298463470356555
3.51669736343551 -0.28944385430957
3.50595597256444 -0.419950066113659
3.5015842794171 -0.456447175977227
3.50114831015942 -0.459791666159941
3.4953302113614 -0.504094397753943
3.48365282710214 -0.585063982365302
3.4748246545136 -0.637629666330143
3.47182526015689 -0.653975156525569
3.47611982622844 -0.63117615136481
3.47469007520113 -0.639050317525621
3.48161667073439 -0.601388537076893
3.47699520036974 -0.628143600189823
3.4708630421423 -0.662087247340371
3.4605310846179 -0.716250516106649
3.47375628182181 -0.652353590386998
3.46643302940877 -0.691349611023722
3.45469116705019 -0.750223412147689
3.45286828960923 -0.75861754980313
3.47499495377441 -0.657907439589335
3.48434395830667 -0.608527022805016
3.49186095818886 -0.56548569161918
3.49068680242325 -0.572736076089609
3.47254252781024 -0.683321007919999
3.47084449756841 -0.691950161948511
3.47254280182413 -0.683431412614641
3.47747731512147 -0.658358949870163
3.47689558699733 -0.661431660214092
3.48641361779158 -0.611398979204025
3.48740361855697 -0.605753644050569
3.50646646584745 -0.496006318097606
3.51936375844428 -0.404830213397064
3.5210514177236 -0.390158662935426
3.52703651714011 -0.336145142827569
3.52682343030359 -0.338380977763021
3.52706007437082 -0.335914521621052
3.52538377850453 -0.353515416617435
3.53558224729351 -0.251812591947809
3.5233317988883 -0.423815380084139
3.52578541148529 -0.403417603855714
3.53639131955881 -0.310724187396468
3.53547215726146 -0.321185289883697
3.54549353244707 -0.210874220036684
3.54950239629187 -0.143471951368014
3.54926763112236 -0.149280052002274
3.55091509738349 -0.110110058453015
3.54863164087028 -0.183748746152272
3.55088018411462 -0.140323950773693
3.55805202473902 0.0411585874273049
3.5584819382875 0.00399368777277973
3.5584954616876 -0.00805602109606742
3.55830019332839 -0.0943097140481654
3.55852691897813 -0.0857553680677809
3.55876613317094 -0.0758288740920128
3.55767216865934 -0.127170317590474
3.55839838713483 -0.106853884419818
3.55798346707072 -0.120671359516264
3.55999982647733 -0.0612191957123562
3.56011777146615 -0.0543604950251209
3.55997793867691 -0.0635182703130499
3.560126222268 -0.0552074912199511
3.5600449149508 -0.0604506983577691
3.55915952835656 -0.112592627702099
3.55908372917939 -0.11498871143488
3.55821759757291 -0.141796863900392
3.55962947885305 -0.106367442695338
3.55813978589606 -0.15622061984984
3.55425679294379 -0.244661132536933
3.55394211298647 -0.249232571262394
3.54880628990373 -0.322467051997249
3.54655628592717 -0.347228739167609
3.54599405273775 -0.352971327344221
3.53715778218856 -0.441741605234964
3.54447023631305 -0.383188587573025
3.53964663846371 -0.427806563064383
3.52535191297517 -0.546080290939985
3.52017933159965 -0.57947312702975
3.52324406391263 -0.560855512438524
3.53414384733276 -0.49238404985818
3.52215968508404 -0.578401769743601
3.50596514188431 -0.677017939610634
3.51222153339042 -0.644618959833233
3.49958789605088 -0.713453629419166
3.47896755461229 -0.814599232069891
3.50283239310781 -0.712677949120697
3.49166732501696 -0.76755457639413
3.49416384076804 -0.756197726024749
3.48346725017726 -0.805623476427738
3.48996218332547 -0.777539777806898
3.50288171337581 -0.719550884390769
3.51583263291784 -0.656503864062861
3.5115424747311 -0.679479323887187
3.52376967835762 -0.616289255591844
3.51538348562761 -0.664239161242074
3.51815944534312 -0.649547821872068
3.50923326782376 -0.697894863757344
3.50263177136447 -0.731089249037119
3.5049686148847 -0.719893485497409
3.49781523161192 -0.754721393189916
3.49349525415114 -0.774742666071357
3.50916668960338 -0.704076511003688
3.49590668028308 -0.770165327039174
3.48919005395007 -0.800653195088002
3.48991411367778 -0.797497793953162
3.50638599659707 -0.725415517218664
3.51414148689155 -0.687928391674958
3.50585184260838 -0.730274344014785
3.5177210815665 -0.67329330173562
3.52779542862971 -0.620658375833475
3.53059079393534 -0.604769640048149
3.53581170273418 -0.574290443804615
3.52813228658258 -0.621571344596067
3.52741513559256 -0.625642001302233
3.52223212815755 -0.654864174423738
3.51389081659031 -0.699728493988869
3.50623287322314 -0.738185091230586
3.50466160968824 -0.745648281593
3.52072970169165 -0.67012577778601
3.51809413794705 -0.6839725926138
3.53546214970961 -0.594638164554089
3.53903053789663 -0.573422066895536
3.54817659995625 -0.516974652679785
3.53718977046303 -0.592381079500725
3.52991626888855 -0.635812168465234
3.53225254329043 -0.622841587798762
3.52063294444506 -0.688738532347106
3.51467003476777 -0.719219208639593
3.53857724806966 -0.602389784178156
3.54487092794652 -0.565419249478144
3.52734296855626 -0.67531001412068
3.50919167740542 -0.770119550292767
3.51953060587276 -0.723008317086055
3.51446524818229 -0.747665960711992
3.51610971953868 -0.739935988053945
3.5201344127668 -0.720811005344585
3.50776738091149 -0.781206329631958
3.51308744410371 -0.757318217846111
3.51198815425599 -0.762417661211435
3.51797308994515 -0.734848752050935
3.5242025844216 -0.705026024760508
3.52349665757982 -0.708554730244892
3.52153927565864 -0.718288387170037
3.50423216160668 -0.803139657176518
3.49663186590384 -0.83630101386168
3.47774476466947 -0.915269278799792
3.47299316182025 -0.933323923826577
3.47018197249452 -0.943784644971293
3.4798653759714 -0.908179941761818
3.46681083861671 -0.958200901762099
3.45285236895085 -1.00870322735906
3.42324758948463 -1.11004218428877
3.396533642544 -1.19242504843978
3.40762097780317 -1.16084360249212
3.40913903141873 -1.15638740241942
3.4122825928095 -1.14711988721431
3.42378862240295 -1.11289345200758
3.41756826743123 -1.13203021711394
3.3765490617946 -1.25586607716404
3.41495247558362 -1.15261381710472
3.43508466733302 -1.09296636447722
3.41648924934541 -1.15140991524692
3.37728275247327 -1.26774430953553
3.34948015449509 -1.3418106917858
3.33465031643257 -1.37882951164531
3.31976155958062 -1.41483744252315
3.28460537592739 -1.49732758843376
3.31498824471588 -1.43067835620852
3.31572323771498 -1.42897532271999
3.32305956394021 -1.41195247637848
3.30677921311153 -1.45026862117134
3.28531931610952 -1.4991996538682
3.30476693470818 -1.45658249019046
3.29194741565127 -1.48566805381866
3.28740774796307 -1.49572706213863
3.28851746846032 -1.49328804511936
3.25919885443587 -1.55785346817057
3.24023014388548 -1.59753807327566
3.25111451022794 -1.57546169681247
3.27786411640653 -1.52026134953265
3.28121568374103 -1.5130349721056
3.25662811475572 -1.56635635493352
3.25686886005193 -1.56585581883413
3.23091470368021 -1.61983862022573
3.26364469462204 -1.55455569162724
3.28139337677337 -1.51729398871641
3.29627032760075 -1.48512017910893
3.31648563274008 -1.44025168197886
3.29658976050123 -1.48606615680753
3.30790795433463 -1.46095863267232
3.31945626181659 -1.43481091204262
3.32741910788031 -1.41638874992616
3.28821519967651 -1.50848764104466
3.28961417865273 -1.50543813383727
3.27314215984918 -1.54143203181904
3.2787293302188 -1.52956799726312
3.25236178409248 -1.58608856189639
3.28392466732018 -1.52136713481364
3.3116709443702 -1.46147581631082
3.29299049123175 -1.50380529805512
3.29082164280671 -1.50855458125676
3.25881196779456 -1.57838177386747
3.20764124092273 -1.68403161086607
3.19119594425193 -1.7153556142162
3.18946191689296 -1.71858154651228
3.1430820003401 -1.80465658778931
3.13044606986963 -1.82666396907616
3.16846547629566 -1.76150819689254
3.13093957244207 -1.82900690682569
3.13862750609155 -1.81584651054526
3.16158393426917 -1.77616712327245
3.11581895375499 -1.85762895490414
3.08940995999408 -1.90192501472417
3.10720460964 -1.87302010657842
3.13652325015214 -1.8243826068379
3.11600181222571 -1.85966356541619
3.10354023539978 -1.88054384542753
3.10927315963897 -1.87108256055184
3.11410462534482 -1.86305386798763
3.11536912786061 -1.86094024518753
3.09824784857888 -1.88960269420583
3.10705825753996 -1.87515688996748
3.11300433434874 -1.86530448393813
3.12003999295549 -1.85356268203586
3.09804932621431 -1.89057883496622
3.1238366226826 -1.84832176799238
3.1072960527859 -1.87627687781046
3.12889422858058 -1.84050820891736
3.15107538125946 -1.80279988451872
3.19508793343114 -1.72587128539603
3.1746942933537 -1.76362582357134
3.21506295516819 -1.69095839118295
3.18168415947763 -1.75442235935178
3.18893626402386 -1.74127050567491
3.16091987288926 -1.79257929737903
3.11478573079236 -1.87392929778683
3.10013937636746 -1.89827400269362
3.08375061535684 -1.92503907626403
3.08533196639432 -1.92250588496675
3.1015217491013 -1.89652372568941
3.08486557293944 -1.92376276937924
3.09542565543089 -1.90682906245664
3.10229112871244 -1.89568408750802
3.03480027640025 -2.00613301398111
3.04390282186197 -1.99236303597333
3.07444102303241 -1.94570722323292
3.04655958605955 -1.98976309792306
3.08390866446363 -1.93257729878889
3.06556355322304 -1.9618514952419
3.05729039166796 -1.97477902956073
3.01693633271499 -2.03725390642286
3.00967103828461 -2.0480129633405
3.01188857354343 -2.04475416968816
3.017009110927 -2.03721170406339
2.98396096561337 -2.08615436196761
2.96240650069741 -2.11698510158903
2.99401049757699 -2.07275999781583
3.04100568726711 -2.00487751676828
3.04317016283442 -2.00159443216332
3.03322750702591 -2.01671097775797
3.01193588445126 -2.04873457259873
2.98564783515644 -2.08738180394938
2.99496157828299 -2.07406006427034
3.02557892402939 -2.02984833881497
3.02259213097114 -2.03430028626083
3.07796820256285 -1.95202173605482
3.05846237540022 -1.98277872746652
3.02651309542862 -2.03206091380463
3.05589498691789 -1.98830008028009
3.05742710508376 -1.98594530885053
3.01774768963979 -2.04703305369003
3.01269322157605 -2.05448437905784
3.01756954386325 -2.04733374639758
3.02892054807288 -2.03060347725827
3.07732023525941 -1.95840877815457
3.12407798175987 -1.8849365995849
3.1248729020257 -1.88361910545789
3.15463888630271 -1.83423814653692
3.155462870857 -1.83282100573568
3.12855421282714 -1.87914809989931
3.128085724853 -1.87992807569006
3.09659017227261 -1.93233475533759
3.14689002589363 -1.85172862228565
3.13968922826081 -1.86396590045725
3.14516520766801 -1.85474208710597
3.16896435923954 -1.81438485144762
3.16402390561963 -1.82301373821741
3.18855134671934 -1.78044389447118
3.26435265582457 -1.64469327240377
3.27580490985465 -1.62196307919052
3.25040628200516 -1.67325953031225
3.26081407174087 -1.65304177895575
3.27937904832459 -1.61642023819592
3.2819674170416 -1.61116897869092
3.22735627607114 -1.72241242220491
3.25008420819342 -1.67982614412695
3.26195027813582 -1.65686797868349
3.26628454395913 -1.64833491522293
3.27481202196996 -1.63143715411355
3.26128603047178 -1.65858811083635
3.28118605910467 -1.6194586338056
3.29245249654683 -1.59663169849566
3.30854770912102 -1.56344137484602
3.31141510509147 -1.55737340420011
3.31005261674704 -1.56027043870198
3.32812669163265 -1.52192699683034
3.36729147733628 -1.43628204214869
3.36216927176239 -1.44829079716195
3.37303733957672 -1.42306086148856
3.36682689474549 -1.43778128763338
3.35371950038995 -1.46847464010349
3.367605118681 -1.43676250319223
3.34739401543171 -1.4841349914116
3.35348705227941 -1.47039244427282
3.33392990097687 -1.51499594718661
3.32386392758227 -1.53714732636688
3.35304370872543 -1.47405017211703
3.34531315490872 -1.4916349771192
3.31930996822695 -1.54995273167071
3.3439477479742 -1.49718955622736
3.32894291752303 -1.53070259322875
3.34775324702098 -1.48979424601912
3.32837456772468 -1.53334055230304
3.32851848121317 -1.533028163777
3.31173791396499 -1.56946221602116
3.28766168031809 -1.62026571736064
3.31411283960208 -1.56659398818302
3.31796714241251 -1.558440251779
3.32078004800761 -1.55245148940677
3.28937095390581 -1.61963728795246
3.28223769225172 -1.63412444743323
3.30824296327129 -1.58189128925992
3.31785722568865 -1.56178477738694
3.29609587131176 -1.60801462154058
3.3209189661879 -1.55713243462612
3.33976414864712 -1.51694104020234
3.35788695698224 -1.47704106785909
3.34212456374099 -1.51287509835923
3.35064072400005 -1.49406186756349
3.34844772004768 -1.49897998274347
3.38207559244841 -1.42386145283208
3.38969584834483 -1.40576117950548
3.37150581331891 -1.44962260284503
3.34786169192202 -1.50461366919842
3.31813920196305 -1.57074811125436
3.26725786458648 -1.6782327925905
3.2441208777759 -1.72327690235492
3.26662165331758 -1.68091851201082
3.25694237287939 -1.69972879153477
3.26035319034019 -1.69319313951219
3.25091809877102 -1.71136102017557
3.25493463409081 -1.70373117047611
3.27866097751168 -1.65840260087593
3.30071060505325 -1.61481050004889
3.33774651948509 -1.53910822072303
3.35277143517369 -1.50652483290797
3.35509399746626 -1.50135596987907
3.32881298065768 -1.56008639991083
3.34346395323711 -1.52882508790629
3.3819289676453 -1.44470402647693
3.36436367939668 -1.48582286885872
3.33360166974404 -1.55547759698931
3.29999681179108 -1.62749741315403
3.31069682993175 -1.60580151031269
3.3374805043864 -1.55058134422027
3.37776221551622 -1.4638787496868
3.3861620818856 -1.44449684989219
3.42527324345604 -1.35281320773112
3.43218436477007 -1.33531450296984
3.44760873859641 -1.29566894039609
3.42869825962792 -1.34598729758607
3.41409979436794 -1.38317467113699
3.41095815173131 -1.3909292098106
3.45929370651657 -1.27239653866505
3.47104747216118 -1.24044130593159
3.46553878923278 -1.25585590061022
3.46005502503392 -1.27098836726735
3.46566368748425 -1.25571971399344
3.45682716669238 -1.28010764777422
3.5049783615978 -1.15007924043898
3.47883269818943 -1.22976069305
3.46567419739943 -1.26698437654068
3.45140026674137 -1.30602889365793
3.42077875859957 -1.38695136166905
3.41687109697222 -1.39658922371673
3.4022867858432 -1.43227094767663
3.40416402209357 -1.42781166844673
3.4052660672788 -1.42518419127087
3.46080510810325 -1.29248189756941
3.49248952549694 -1.20764233906606
3.49414215188738 -1.20286296012955
3.50050141880061 -1.18439021359636
3.49181138267349 -1.21007388055275
3.50454424702072 -1.17333169366959
3.49215703004878 -1.2103302254657
3.5042614948985 -1.17540530073809
3.51659019294299 -1.13864948398927
3.50704027062344 -1.16814333933678
3.47794115527683 -1.25550570825463
3.4727862224454 -1.26978565372144
3.48360794638238 -1.24018889959106
3.46806455516211 -1.2838492493866
3.46996292230081 -1.27872118642316
3.49000175887061 -1.22434340599569
3.47469310703139 -1.26798085410313
3.46424638982654 -1.29660836542978
3.43084367713529 -1.38585291292483
3.45681646155299 -1.32155419668588
3.49080722305453 -1.23264386353882
3.48801213829085 -1.24055945243736
3.48696546234217 -1.24350233309229
3.4917057830584 -1.23020976887425
3.48268909503883 -1.25580184471248
3.47238972623287 -1.28436486966528
3.46180056062974 -1.31299358002488
3.49098236783039 -1.23605367866947
3.49956058287817 -1.21182625392566
3.46465434664813 -1.31262988646917
3.52209640749498 -1.16101297766269
3.48903684385995 -1.26130382070449
3.51965642892094 -1.17660348231827
3.52158292445009 -1.1708406212726
3.51055178186752 -1.20401941832676
3.47255639131583 -1.31480233758346
3.43519291866975 -1.41348391277547
3.44112738632253 -1.39906136358857
3.43065027582637 -1.4248308350329
3.42747836774117 -1.43246802751908
3.39139543873014 -1.51880395701571
3.43358344810146 -1.4246007375086
3.39856386929593 -1.50900519061625
3.40153096305584 -1.50232273669763
3.41397011755376 -1.47415823639064
3.40390786528527 -1.4974611815643
3.38261312816082 -1.54586665883443
3.38117230329221 -1.54901942307065
3.38190891246398 -1.5474115655494
3.41973095761251 -1.46475048531507
3.44045966479231 -1.41635548400615
3.43121299432203 -1.43881650960733
3.43388219261543 -1.43245114765354
3.41099977462129 -1.48730504462779
3.41242072857023 -1.48404621509779
3.38888250588349 -1.53817008145234
3.40117425641211 -1.51108900710599
3.37175846757409 -1.57729835894262
3.39841147529101 -1.52032276903831
3.39350592446633 -1.5312882564695
3.40339869992128 -1.50936476037139
3.39161808547007 -1.53592833795064
3.38350971608714 -1.55383313960271
3.42424658993352 -1.46512759912397
3.47604389898859 -1.34406868315951
3.49579559259483 -1.29298665519853
3.47747806238048 -1.34251101891339
3.42986485492972 -1.46584250897714
3.42688097243177 -1.47282437343277
3.40957524743786 -1.51309031468517
3.41011184849704 -1.51188114582634
3.39711792553591 -1.54118948846329
3.40622112249033 -1.52112405602617
3.42778224802628 -1.47284268085872
3.42162323117532 -1.48717670913031
3.43580114950527 -1.45455685001764
3.43565248385566 -1.45490801237325
3.4254259223883 -1.47905724449504
3.42640753347819 -1.47678388010327
3.43438646725555 -1.45827130072575
3.43845694551189 -1.44868488465084
3.49442523786672 -1.31584401248127
3.48779363120278 -1.33345525931164
3.47120722393909 -1.37683876634336
3.49941682601442 -1.30571832951226
3.48189882839732 -1.35266779344623
3.45892744162726 -1.41179838343208
3.4543226649255 -1.4230801561577
3.44891666697576 -1.43620243965209
3.46357471166503 -1.40100240570259
3.48937990128384 -1.33720651082786
3.50867115662872 -1.28686685264801
3.52784824700898 -1.23458008828944
3.5006416628974 -1.31232368789514
3.48777908488842 -1.34663479336844
3.47908541612884 -1.36915136298327
3.44631952376364 -1.4524112138341
3.41957524555773 -1.51587074048338
3.42059319694553 -1.51357439603001
3.42829792392249 -1.49616214543248
3.40878254411798 -1.54087958215724
3.4089112766521 -1.5405947959739
3.42205629152543 -1.51150850439966
3.43493827567781 -1.48234368343593
3.40671714431042 -1.5477386693626
3.39223162890754 -1.57962263959865
3.41496132279387 -1.53081073694311
3.41843002359023 -1.52307269410472
3.45981171562635 -1.43019438367952
3.44746736888421 -1.46005683871888
3.48011346379132 -1.38297330064751
3.4826776719998 -1.37652072813139
3.47659727690713 -1.39190448210865
3.44518828498361 -1.4703555663571
3.44555417236878 -1.46949825608342
3.44653210219015 -1.46720528964922
3.4627575176804 -1.42909104909064
3.43929124808882 -1.48595096819227
3.49717797443228 -1.35196989105364
3.4917526921271 -1.36600361910358
3.50566638161239 -1.33043770841473
3.47972026844099 -1.39880499543855
3.44626369700885 -1.48203282927144
3.4363323809251 -1.50512674015314
3.42732574997799 -1.52568964475176
3.41944647934358 -1.54338972368278
3.40404636081836 -1.57750935028421
3.37572364372402 -1.63862584511583
3.41016668439248 -1.56766993587466
3.42374798291205 -1.53812641355381
3.42476280891728 -1.53586749097256
3.40620563525428 -1.57724730959181
3.41222039116118 -1.56425791006
3.43016881912285 -1.52510580382086
3.45921807941065 -1.45977009622067
3.42465729455206 -1.54166880899123
3.47446588139536 -1.43102420149227
3.43424438316377 -1.52868028806198
3.4162752411288 -1.56904871930674
3.368900175181 -1.67219801151981
3.399158820125 -1.61123731574676
3.37577416946011 -1.66057091842977
3.33078308191187 -1.75203328809772
3.28684214093892 -1.83556922533718
3.30142993719234 -1.8094477460667
3.29995391710164 -1.81214082019715
3.2788769586242 -1.85052249060214
3.30614633278368 -1.80220482731423
3.28528313285611 -1.84047838583835
3.33661372390858 -1.74885246603305
3.27514604347636 -1.86612588394016
3.24554299595837 -1.91808074121306
3.24119361458527 -1.92544023549759
3.22698601268855 -1.9493566301471
3.20694625345096 -1.98253066395768
3.19333456758306 -2.00454895895346
3.20370840884195 -1.9880229740217
3.22974503237564 -1.94606483226844
3.21376018873186 -1.97259373741885
3.27141464456441 -1.8786627919115
3.34270788237207 -1.75451611522925
3.34404466523119 -1.75196927364632
3.31156153491054 -1.81397095386568
3.28852852840088 -1.85601970785933
3.26868212768275 -1.89118391148891
3.25787682754191 -1.9098595628838
3.27059808482039 -1.8881593865409
3.30849797849776 -1.82251062798816
3.31181967997221 -1.81648057118376
3.31147140240726 -1.81711555319898
3.32364800440039 -1.7949251816468
3.34454797733356 -1.75622487589498
3.39839589060918 -1.65367711455672
3.39476152583161 -1.66114593069764
3.37548579948433 -1.70053831217174
3.41502079931664 -1.62206326132379
3.41615100616077 -1.61968377343803
3.42839643934516 -1.59385635602498
3.46692862690574 -1.51097334455818
3.43857724437743 -1.57602559716989
3.45566454951324 -1.53874446498952
3.48223425123373 -1.47907505371579
3.49392692725526 -1.45154660826709
3.50389872870242 -1.42754410955914
3.50415532499982 -1.42691429543694
3.49806369190164 -1.44187386843106
3.49715051172237 -1.44408929274742
3.51178278373932 -1.40865432495926
3.48346734303688 -1.47924487042589
3.45545080975156 -1.54522088340097
3.45466605196402 -1.5469757729197
3.45308755387912 -1.55050083377875
3.43982983086409 -1.58002682779217
3.40209217700697 -1.66218436157655
3.38947637602276 -1.68800587622149
3.43072480049421 -1.60518000324106
3.47142032335955 -1.51820213204825
3.46097854942605 -1.54207759993194
3.45398324126806 -1.55777759549799
3.47226415515459 -1.51724422900098
3.45981699766735 -1.54572996514707
3.47830474349705 -1.50434872863591
3.50992491053268 -1.43123763750617
3.48790325504651 -1.48524289500956
3.49030024062443 -1.47961388050453
3.46634813787884 -1.5361151279434
3.45557224024575 -1.56043167298287
3.47174752944336 -1.52461153340422
3.45176865355126 -1.5701061472778
3.45879222895854 -1.55466530751754
3.43121518049637 -1.61601824339213
3.43480168663227 -1.60840318437361
3.41671153898406 -1.64703533224375
3.40466257693315 -1.67203044125335
3.39130691893967 -1.69922582468586
3.39977873445567 -1.68231781507466
3.42014635655227 -1.64115709748911
3.45324957587252 -1.57217049339038
3.41579064304458 -1.65444849341934
3.39612993222449 -1.69504019048455
3.36316478329047 -1.76108814005148
3.32035399414557 -1.84284426294082
3.34262260722365 -1.80272167642346
3.34314247473146 -1.80175773345483
3.30670775962572 -1.86936196312627
3.30203523070907 -1.87762718298766
3.30713863940475 -1.86865221955373
3.27237918332132 -1.93016946663445
3.28258503825537 -1.91286661949512
3.33129669666614 -1.82927471640152
3.31246034453199 -1.86357764371972
3.39289667209366 -1.72060418285762
3.35806179735585 -1.78929582719296
3.34449703210369 -1.81475350685167
3.31917453557568 -1.86142156075743
3.32169481173932 -1.85692755647525
3.3076015377642 -1.88213777799429
3.3189368037671 -1.86221758740012
3.29147451559848 -1.91116224324227
3.28110344628499 -1.92902368355983
3.32506540483073 -1.85424817151237
3.32882248006631 -1.84751092830991
3.2952210387078 -1.90805359230334
3.26879754403089 -1.95368714050489
3.27300570042712 -1.94664629399079
3.31048520917663 -1.88362989179948
3.30547103858652 -1.89244231171652
3.28687733616168 -1.92491936239589
3.29319753316836 -1.91412737146519
3.33516803590776 -1.84191840661379
3.35241003802514 -1.81069825368493
3.35966178594187 -1.79727203401537
3.35870500652626 -1.79906055304831
3.38439111496169 -1.75110660238551
3.37770723604992 -1.76402463968356
3.28843304767761 -1.93496446970301
3.24724238937093 -2.0049671618207
3.20261139115313 -2.07725147253289
3.18749256105208 -2.10056099386084
3.20250277064807 -2.07778377788526
3.19907553439661 -2.08306620125761
3.12448695602939 -2.19761584737828
3.1327454505001 -2.18587423280948
3.13937220595213 -2.17637691696106
3.14346153914789 -2.17047815058674
3.13305917116458 -2.18554369900644
3.10619063027322 -2.22406076388772
3.07949181450086 -2.26134913871006
3.12219324332449 -2.20319858677676
3.14180295357369 -2.17540930567833
3.16727498957056 -2.13862169163274
3.10548495326644 -2.23013204961535
3.10006782328239 -2.23767546645394
3.08895132625941 -2.25307622283938
3.04466554772116 -2.31379170727948
3.05593290246767 -2.29896525306465
3.09170963699046 -2.25140850986233
3.08440113782238 -2.26144478591392
3.13463980291892 -2.19292390194116
3.20158425932505 -2.09723122539653
3.17591330636219 -2.13641990327454
3.13152255277192 -2.20240935824577
3.13042704176551 -2.20396702390431
3.13088449538423 -2.20331727499116
3.11120670157347 -2.2312791578506
3.07390609311891 -2.28328963918741
3.06392573163357 -2.29672582067519
3.05904501020355 -2.30323690172969
3.08359628968605 -2.27062911008713
3.08473021846584 -2.26908919387511
3.09631900569301 -2.253334730696
3.10875358729302 -2.23624830726699
3.07479790160052 -2.28345230485641
3.05533667465529 -2.30965794954909
3.04630636979598 -2.32160371044644
3.03069656510379 -2.34208621021637
2.99386760281162 -2.38974346938485
2.98876510134675 -2.39613587678116
2.97146740969295 -2.41771175553232
2.9818840783659 -2.40490924034067
2.98428052001409 -2.40193785536048
3.04478812941557 -2.32676035663941
3.04091232765474 -2.33183221337776
3.07371975152499 -2.28904847485948
3.08290023883088 -2.27672097482152
3.06194858955987 -2.30509153285468
3.06660467036175 -2.29890666781093
3.08260599390081 -2.27756185456387
3.08655276377905 -2.27222002972657
3.05171568658264 -2.31954224126234
3.0581723908654 -2.31104745061235
3.06031105421636 -2.30821739136303
3.07422839523197 -2.28976531977101
3.06809981528024 -2.29799352304904
3.02370667907702 -2.3572637392697
2.96885784435338 -2.42761937454743
2.94450068226695 -2.45740697324788
2.87904456511168 -2.53583744232379
2.89353093554315 -2.51939044719595
2.85091522843108 -2.56833477299747
2.85579325364462 -2.56292004415754
2.89053489292137 -2.52420836476151
3.01395132387932 -2.38288108567317
3.09041823367376 -2.28616306420177
3.06411926957759 -2.32171380834692
3.10651625377824 -2.26575970418725
3.10896263600837 -2.26240554171945
3.0921696891534 -2.28548214905524
3.0415143571401 -2.35401687040945
3.00977218417407 -2.39502943748855
2.99280060797642 -2.41635718284388
2.98392023719508 -2.42735604479283
2.9754307576115 -2.43779206219829
2.94373477252254 -2.47647838429642
2.96632432441762 -2.44962668640521
2.97222847745008 -2.44247717548077
2.94996474287536 -2.46956971357351
2.93911732738438 -2.48252723126327
2.90225100143651 -2.5261740666437
2.92896709491264 -2.49548069120714
2.9082599682318 -2.51978482342988
2.83064419428673 -2.60936661873592
2.77000032711049 -2.67515316222466
2.73577438089272 -2.71059258436977
2.69018096153258 -2.75660957317953
2.71125024952925 -2.73604801161739
2.64571921775313 -2.80098511268452
2.5992655493928 -2.84486373330249
2.57221946523752 -2.86957491857575
2.52076515369281 -2.91569735325028
2.49722759898696 -2.93604673815455
2.51797885091863 -2.91839695132933
2.49133916890378 -2.94138154082393
2.43092404060227 -2.99255292863707
2.32221493738948 -3.08085999579148
2.34606098235913 -3.06288591001613
2.3166389177804 -3.08542215842907
2.30846758916339 -3.09155746728217
2.29502837303165 -3.10159253704625
2.30405739016108 -3.09491150133795
2.32044083948432 -3.08271457503707
2.35535503356499 -3.05643373720716
2.39445303110982 -3.02630396072992
2.35498679890218 -3.05753018273615
2.39330067318265 -3.02801987122564
2.42313127213122 -3.00444222128237
2.41967209125653 -3.00723210663747
2.48285953460637 -2.9563903731863
2.40983212972753 -3.01772083554185
2.35117795184699 -3.06455973486432
2.3553260956768 -3.06137721432058
2.34063835368466 -3.07267749506966
2.36063764535598 -3.05744286364233
2.37159016315647 -3.04898647476301
2.45610930608301 -2.98324503260769
2.4349700074067 -3.00064904321876
2.45488350100985 -2.9844896193848
2.49429997367392 -2.95206771120239
2.51931689265308 -2.9309300861695
2.59428734228123 -2.86648831695458
2.58603735370946 -2.87395488878713
2.66867241905845 -2.79959834041107
2.65638991080345 -2.81130644530021
2.70193424365279 -2.76827182469614
2.71652284997764 -2.75403281296159
2.69200571009154 -2.77821602908132
2.68649433016512 -2.78355638637431
2.69337052800007 -2.77691996018689
2.66655046745905 -2.80293308323546
2.70928200266012 -2.76228074092762
2.65670108078303 -2.81385281440087
2.65673100701287 -2.81382455953027
2.62972198167314 -2.83932569279966
2.69793168235847 -2.77615134485133
2.71956311763528 -2.75512938771761
2.76556767539207 -2.70971870788666
2.73596606228673 -2.73993042842625
2.79766916093033 -2.67831660711336
2.81292017642787 -2.66238596783904
2.81744292097286 -2.65760750238095
2.87112619959434 -2.60069557193554
2.95210358811432 -2.51129783378296
2.9231518728796 -2.54533141644956
2.97298114807344 -2.48810565081222
2.91150239988164 -2.56156521605282
2.97015219344802 -2.49490323389794
3.09156969049153 -2.35035716883742
3.10985963492489 -2.32629927729622
3.06430097723478 -2.38720332001961
3.07670742796823 -2.37127794877547
3.11708699074725 -2.31888590388489
3.06482892068931 -2.38913211568266
3.12825852623633 -2.30776328378243
3.10932224893507 -2.33343210837078
3.05302817601683 -2.40844453867888
3.02616161635942 -2.44250152538106
3.00049921688465 -2.4742962110618
2.98082723212645 -2.49815179253894
2.95521707030182 -2.52871017094253
2.92911749931739 -2.55921184669289
2.94345673248431 -2.54280003660758
2.91189398169107 -2.57933597729524
2.88584707384707 -2.60874115555051
2.9016983738099 -2.59120609749499
2.94726124820569 -2.54018363399115
2.96769404031708 -2.51647638087106
2.89066335847322 -2.60731907550842
2.86677432868832 -2.63380418955424
2.82491661332393 -2.67936438128758
2.76324344722955 -2.74438784458099
2.79498788638015 -2.71242530195346
2.83524197119871 -2.67094593683909
2.87329361368337 -2.63055365021226
2.84837150856358 -2.65777549587752
2.92918292272974 -2.57116888443322
2.92275317363737 -2.57849392299947
2.9314728968265 -2.56861001425842
2.91198336269787 -2.5908527995597
2.95047868678756 -2.54758606386947
2.94265206225421 -2.55665044414798
2.92799070697499 -2.57352536244061
2.93685021835446 -2.56344558340831
2.9319154950295 -2.56909912384944
2.83718356037298 -2.67720940442025
2.87129856397534 -2.64105589053266
2.84131721586886 -2.67365096058504
2.83262634036311 -2.68288684610619
2.76831873539608 -2.7507836401807
2.72686994621918 -2.79249664805302
2.73040753537192 -2.78904219608459
2.73869081524755 -2.78093305746282
2.60753032449743 -2.91010122653355
2.54990383330347 -2.96173613940619
2.55529945609747 -2.95709078323741
2.64167379157902 -2.88245246177365
2.66816577706683 -2.85817341999304
2.65587565265519 -2.86964651295572
2.70010837377953 -2.82870885511025
2.74523151248139 -2.78563713196702
2.70320785819565 -2.8270512338581
2.63638900374382 -2.89094298448028
2.65878585136844 -2.87051822926613
2.65813277099533 -2.871123137759
2.68857133298658 -2.84294261910871
2.63716296168142 -2.89155952485896
2.60507333688394 -2.92082593602658
2.60718351204603 -2.91894387897446
2.66283779129628 -2.86923380394314
2.66381646677626 -2.86832552869212
2.75387978178805 -2.78468364802654
2.76205643021768 -2.77659744878841
2.79075928789786 -2.7480449077437
2.83959803782807 -2.69844703014242
2.87958597529801 -2.65636739414882
2.93770054777456 -2.59336936600236
2.94221935313941 -2.58825058224189
2.87905573178846 -2.66005245120628
2.86743576017009 -2.67262910016517
2.89516660916726 -2.64287696281494
2.93685274896455 -2.59721145446768
2.96641282066252 -2.56378576720743
2.99435127633679 -2.53145974599236
2.95268247648454 -2.58074791824891
2.91182781975662 -2.62749050327642
3.00893129102114 -2.51987885304577
3.01234324075583 -2.5158047197565
3.01304037651208 -2.5149699919389
2.99993448019249 -2.53067140981182
3.00850961061489 -2.52050619068201
2.9956926592215 -2.53580467381542
3.04419084993695 -2.47851095738212
3.03656769729218 -2.48787397087204
3.04289744612677 -2.4801482134309
3.05876663153214 -2.46067828680288
3.11719680722838 -2.38804617042556
3.13144123864285 -2.36945243606822
3.09826833698694 -2.41329336347806
3.12296855162155 -2.38158238541077
3.1393245899501 -2.36013471530619
3.14421967944755 -2.35362352985152
3.13215625522431 -2.36973913005824
3.10512154259579 -2.405471731674
3.07957591284731 -2.43844750279061
3.01093937564941 -2.52513029028307
3.01862277980837 -2.51596867822278
3.03886414421857 -2.49168338237157
3.01903577479721 -2.51586611814738
2.96587097292621 -2.57966380501586
2.91806924941542 -2.63462203016939
2.95407398126884 -2.59474370999602
3.00006255368378 -2.54238645995884
2.97632871980804 -2.57039281831048
2.94914710758084 -2.60186715660858
2.93262386287073 -2.62059581430383
2.92831343026116 -2.62541947976996
2.94434301818677 -2.60754056252804
2.90708431199633 -2.64961178205765
2.91136287757615 -2.64491745251128
2.88809147576107 -2.67053318403033
2.91336211222991 -2.64320384387865
2.96824196660251 -2.58271479426407
3.01471422927751 -2.52930552094389
3.03039815829383 -2.51061162904948
3.04986604387546 -2.48711319387543
3.06850903118679 -2.46425190469194
3.0532549818631 -2.48324638655591
3.04510982038281 -2.49326120224332
3.0273575415802 -2.51494270054255
3.05763147682141 -2.47850050798445
3.06949612851098 -2.46386354004731
3.09298677521383 -2.43459875003819
3.05048075781015 -2.48859966074043
3.03615260507022 -2.50616285297164
3.05333397494346 -2.48534806001536
3.1014198741768 -2.42627290985553
3.11056539548205 -2.41458250956272
3.12383919324722 -2.39748265241083
3.10429609562262 -2.42294665076585
3.03447215733236 -2.51240556598668
3.08471836791702 -2.45171841853932
3.12793105840343 -2.39734880616354
3.08784461061279 -2.44965143511058
3.11431349853028 -2.41628676463809
3.0812492865709 -2.45890270043278
3.10684545049769 -2.42682816498065
3.11268256258507 -2.41935544590048
3.1853402807141 -2.32587583229484
3.16591389956329 -2.35248070669485
3.24402219396282 -2.24736437812861
3.25643613486239 -2.22944512116047
3.23994525250532 -2.25353250716231
3.25098191182834 -2.23766489847973
3.25010468030465 -2.23893938056055
3.25458643810954 -2.23243354027557
3.23583626639799 -2.25976875696342
3.25749709532714 -2.22875191261012
3.27126028990712 -2.20863591579905
3.29898691127449 -2.16756939378719
3.2773898374401 -2.20043960505041
3.27668402027993 -2.20149086679944
3.23075643531214 -2.26984917162983
3.24009673236291 -2.25655479719224
3.25368704124373 -2.2370410165159
3.29210407315928 -2.18116497401878
3.35976967775395 -2.07903505026135
3.36347726955049 -2.07304349447015
3.30729096931994 -2.16420479629025
3.34971869154635 -2.09936766867241
3.3144750818866 -2.15560182898483
3.25387554993862 -2.24878027962205
3.17498880206199 -2.36292556204736
3.20072287597734 -2.32834749584629
3.23528082266376 -2.28084152403437
3.31892584325892 -2.16219446846684
3.33599439198415 -2.1359945829814
3.29745668219494 -2.19618274298941
3.3388166593704 -2.13408284098989
3.32878654195476 -2.14977516674199
3.31865457698624 -2.16546385323933
3.36753075901671 -2.09055927103705
3.4005407341343 -2.03738588910862
3.41397318044547 -2.01496618890143
3.40176466412158 -2.03565117484925
3.32014366774216 -2.17204754018157
3.26662187407072 -2.25385976622962
3.29060108859702 -2.21910559568702
3.21628142602375 -2.32931051925762
3.10875571414365 -2.47778061248081
3.12106301630846 -2.46233921474858
3.09315082519174 -2.49771846179818
3.07960841758121 -2.51448925078672
3.06071374895364 -2.53763040381995
3.14045793271756 -2.44144850149174
3.14818836290146 -2.43150477719057
3.1794973027728 -2.39096755880532
3.22780531767853 -2.32672779004333
3.18451764228639 -2.38677958871897
3.16221938518202 -2.41653063631328
3.16327593515386 -2.41514805802018
3.16379443224699 -2.41446894877398
3.17577979149895 -2.39876395787357
3.13264774939543 -2.45586747872181
3.1090988678729 -2.48590588728477
3.17871106209567 -2.39884257754518
3.19483130213269 -2.37748161546747
3.21062215621256 -2.35626205499914
3.1835098273326 -2.39320507821841
3.18964566214805 -2.38504301529632
3.14283614869504 -2.44764388269161
3.13020770607182 -2.46385911982584
3.13316820800827 -2.46009795267925
3.11416495971902 -2.48430039279913
3.08846509035385 -2.51651615578752
3.09377322012386 -2.51000160452901
3.13438366247015 -2.45994605924105
3.13579591439402 -2.45814661354149
3.1282692600597 -2.46774817749239
3.20801664627672 -2.36665548936961
3.21021121019082 -2.36368074395382
3.17425993719695 -2.41250763391379
3.18541651275027 -2.39782835567344
3.21942026726431 -2.35265576403724
3.1858229803302 -2.39863095009469
3.18565424967872 -2.39885505542735
3.2425630989091 -2.32328070299413
3.19452481942786 -2.39032690717436
3.23496770844744 -2.33627747470776
3.21602982363667 -2.36250015009301
3.14916108415612 -2.45352738682355
3.14179237593082 -2.46298530007458
3.16772841753163 -2.42990119772092
3.20075055425922 -2.38685205604482
3.21593643519504 -2.36648790456792
3.21477408255406 -2.36806748255835
3.20244329426166 -2.384807165406
3.24284148132557 -2.33055837534037
3.19068378999158 -2.40313288229874
3.20198825338699 -2.38812373803711
3.21623717667724 -2.36901882974777
3.19852691689846 -2.39306270613823
3.21647855483322 -2.36906885215795
3.22793237152005 -2.35351803534203
3.18833538789773 -2.40782668449181
3.18300618713192 -2.41488337154502
3.22989869433273 -2.3530753594857
3.2169616151141 -2.37083316529004
3.2048399796897 -2.38728090039162
3.18813007769772 -2.40971335144997
3.20547443494541 -2.38676619593606
3.18286329197822 -2.41713341030737
3.20672937126475 -2.38570673465901
3.24944344361239 -2.32829294260587
3.26072053083035 -2.31255426279764
3.30789419737011 -2.24603900498282
3.25660033333586 -2.32158296251124
3.27165606474239 -2.30046353636586
3.26170034402529 -2.31462228895989
3.25301658454469 -2.32685919751313
3.25217798950459 -2.32803157767952
3.28700760733303 -2.27937583023583
3.28718765854574 -2.27911618472322
3.27126404728701 -2.30208293769529
3.29478056767047 -2.26866591939936
3.28690868120797 -2.28009824988301
3.29451141067948 -2.26913842501491
3.34540798967317 -2.19524281846628
3.32618423596035 -2.22453857505475
3.31476492515707 -2.24161300658196
3.31399235456454 -2.2427554383464
3.29369738534802 -2.27274416189143
3.29637354429943 -2.26886582930617
3.31635352316805 -2.23983746063514
3.29590364304055 -2.27011601128944
3.31544394192253 -2.24174612096182
3.29743280269133 -2.26838380392371
3.25377326849829 -2.3318494220212
3.26398171548512 -2.31760494653965
3.2764475965984 -2.30004871544776
3.29993284048877 -2.26659369756778
3.3379122888221 -2.21129943421864
3.3733944376848 -2.1577398398508
3.37690682592935 -2.15224859815969
3.43795522524682 -2.05646284341764
3.4292872828286 -2.07095374366622
3.41343242166512 -2.09720776982456
3.35605047695518 -2.19060308969194
3.35080585451929 -2.19863796269574
3.38559524244833 -2.14561764433244
3.40173945429725 -2.12014350313436
3.39867970069469 -2.12505283334475
3.40646544997164 -2.11260078151476
3.40015767211961 -2.12277176483875
3.36393078526094 -2.18079831735363
3.38225160653189 -2.15253803569704
3.41373125059305 -2.1030745303219
3.4454596941666 -2.05157260882645
3.41949501734516 -2.09517830285622
3.38599767097519 -2.1498485945685
3.36122491274571 -2.18886552900777
3.37070567389717 -2.17430685916179
3.33942377683786 -2.22280142535598
3.32869468689516 -2.23892026424539
3.37592016900744 -2.16870820091129
3.38072249863191 -2.16123265328776
3.39241185715397 -2.14294749676377
3.33045551059585 -2.24102803537105
3.32499374363007 -2.24914492262175
3.35251718491304 -2.20845600607014
3.37064659906821 -2.18093489071146
3.37893715659623 -2.16812178947896
3.35182429118226 -2.21037618165084
3.33130088849793 -2.24149796093262
3.32773444361706 -2.24679839002401
3.33421593730648 -2.2371986458315
3.39556191513263 -2.14577147760095
3.46407972110023 -2.03734592768539
3.45854092411403 -2.04676349102525
3.43026056923689 -2.09455052900981
3.44520118271522 -2.07008217812255
3.4752795045013 -2.0200233587739
3.56018528023832 -1.87395014583257
3.57180833874958 -1.85186831942157
3.57327674400415 -1.84903611905509
3.54292695650993 -1.90768732046806
3.53475163198937 -1.92287040488202
3.56784347172761 -1.86203872625028
3.53734901336308 -1.92046901164979
3.55186389597551 -1.89373376865618
3.5493114066219 -1.89852118647067
3.55913396779293 -1.88015777359172
3.56439277337873 -1.87020286775706
3.61178096924048 -1.77988638616826
3.5900103296239 -1.82406380247213
3.51743329591524 -1.96690546204262
3.54931521982781 -1.90989075397858
3.50939057172639 -1.98408618157434
3.53674948476646 -1.93569457824222
3.52370150594324 -1.95953482292697
3.51743612397586 -1.97080144376752
3.51397572586556 -1.97697747400893
3.51551697472019 -1.97423798348165
3.4929774383138 -2.01437403774764

